Controlling the Mutation in Large Language Models for the Efficient Evolution of Algorithms

The integration of Large Language Models (LLMs) with evolutionary computation (EC) has introduced a promising paradigm for automating the design of metaheuristic algorithms. However, existing frameworks, such as the Large Language Model Evolutionary Algorithm (LLaMEA), often lack precise control over mutation mechanisms, leading to inefficiencies in solution space exploration and potentially suboptimal convergence. This paper introduces a novel approach to mutation control within LLM-driven evolutionary frameworks, inspired by theory of genetic algorithms. Specifically, we propose dynamic mutation prompts that adaptively regulate mutation rates, leveraging a heavy-tailed power-law distribution to balance exploration and exploitation. Experiments using GPT-3.5-turbo and GPT-4o models demonstrate that GPT-3.5-turbo fails to adhere to the specific mutation instructions, while GPT-4o is able to adapt its mutation based on the prompt engineered dynamic prompts. Further experiments show that the introduction of these dynamic rates can improve the convergence speed and adaptability of LLaMEA, when using GPT-4o. This work sets the starting point for better controlled LLM-based mutations in code optimization tasks, paving the way for further advancements in automated metaheuristic design.

==> code_diff/MSE_table.csv <==
,model,prompt,2%,5%,10%,20%,40%,score
0,gpt-3.5-turbo,prompt1,,0.4192933567826565,0.4229545691958091,0.20273897600156923,0.35027656890880843,
1,gpt-3.5-turbo,prompt2,1.2200344802902823,0.5216746634999807,0.16083909629613408,0.3805057154910179,0.5647645682127467,0.9996488907519137
2,gpt-3.5-turbo,prompt3,1.6321489782825367,0.5008337333224545,0.35544783965392507,0.3001320056860054,0.46018507099782446,1.30323614014888
3,gpt-3.5-turbo,prompt4,2.9167069427564494,0.34007819308971465,0.30572820703395426,0.1323795874272995,0.45207792481847103,2.1940982420787773
4,gpt-3.5-turbo,prompt5,1.2499518223882622,0.8793075615853403,0.25309704038984054,0.22181876673931186,0.20791827168660898,1.086014540860438
5,gpt-3.5-turbo,prompt6,1.0148125721671524,0.5560665810424618,0.26984417132645533,0.14193465271649436,0.44916002929127813,0.858438617715604
6,gpt-3.5-turbo,prompt7,0.9151820666982282,0.7803173860358397,0.37564829124625876,0.11440419411696913,0.46862174689950126,0.8338299387213951
7,gpt-3.5-turbo,prompt8,1.3291508539958778,0.45693697816125933,0.2892990775051843,0.13102658640512332,0.19001466578945803,1.066171977801443
8,gpt-4o,prompt1,0.3082697722648149,0.17903584350564336,0.16363215927213165,0.09561111583056439,0.14435274974769066,0.26915117926649385
9,gpt-4o,prompt2,0.33969397172506366,0.21215813684071438,0.28815061682223436,0.18646931219087998,0.1515136871012655,0.3080574590624558
10,gpt-4o,prompt3,0.2590884573616232,0.15633601831855343,0.16834254834994788,0.08835219523706464,0.1111798394819472,0.2293721056752695
11,gpt-4o,prompt4,0.38441757430176554,0.17674472736297162,0.22610298605183574,0.09167196061757377,0.12642787585391518,0.3275031435245498
12,gpt-4o,prompt5,0.2031288672256432,0.1143321790166626,0.24857916962140392,0.2200475332200188,0.3185610903316608,0.19116462973533502
13,gpt-4o,prompt9,0.4195063937411227,0.35432316107235784,0.19112911228209795,0.11270202379426655,0.11865344919084227,0.3834238670105541
14,gpt-4o,prompt10,0.5695871392469934,0.45131820273808637,0.18879282405011066,0.06799646020100288,0.1056936212476103,0.5082056258335902
15,gpt-4o,prompt11,1.0518610389890095,0.28897014223870265,0.23390164440814074,0.10069774289065267,0.08915890612972688,0.8302368060900279


==> code_diff/code_diff.csv <==
,model,prompt,Mutation,Code Difference
0,gpt-3.5-turbo,prompt1,2,1.0
1,gpt-3.5-turbo,prompt1,2,0.10499537465309898
2,gpt-3.5-turbo,prompt1,2,0.6692111959287532
3,gpt-3.5-turbo,prompt1,2,0.2066420664206642
4,gpt-3.5-turbo,prompt1,2,0.07108549471661864
5,gpt-3.5-turbo,prompt1,2,0.14304694419840566
6,gpt-3.5-turbo,prompt1,2,0.22661870503597123
7,gpt-3.5-turbo,prompt1,2,0.2490170380078637
8,gpt-3.5-turbo,prompt1,2,0.5028396679772826
9,gpt-3.5-turbo,prompt1,2,1.6081258191349934
10,gpt-3.5-turbo,prompt1,2,0.2841007819287576
11,gpt-3.5-turbo,prompt1,2,0.06398687448728466
12,gpt-3.5-turbo,prompt1,2,0.16752843846949328
13,gpt-3.5-turbo,prompt1,2,0.1430579964850615
14,gpt-3.5-turbo,prompt1,2,0.04881050041017227
15,gpt-3.5-turbo,prompt1,2,0.3296398891966759
16,gpt-3.5-turbo,prompt1,2,0.13326149425287356
17,gpt-3.5-turbo,prompt1,2,0.050980392156862744
18,gpt-3.5-turbo,prompt1,2,0.13082761113118901
19,gpt-3.5-turbo,prompt1,2,0.13440860215053763
20,gpt-3.5-turbo,prompt1,2,0.1259500542888165
21,gpt-3.5-turbo,prompt1,2,0.22637292464878672
22,gpt-3.5-turbo,prompt1,2,0.7988505747126436
23,gpt-3.5-turbo,prompt1,2,0.06804281345565749
24,gpt-3.5-turbo,prompt1,2,0.1627143378329077
25,gpt-3.5-turbo,prompt1,2,0.8802296964725185
26,gpt-3.5-turbo,prompt1,2,0.09751203852327447
27,gpt-3.5-turbo,prompt1,2,0.09263754045307443
28,gpt-3.5-turbo,prompt1,2,1.0
29,gpt-3.5-turbo,prompt1,2,1.5935251798561152
30,gpt-3.5-turbo,prompt1,2,0.12492492492492492
31,gpt-3.5-turbo,prompt1,2,0.31574279379157427
32,gpt-3.5-turbo,prompt1,2,0.11104815864022663
33,gpt-3.5-turbo,prompt1,2,0.005
34,gpt-3.5-turbo,prompt1,2,0.11946902654867257
35,gpt-3.5-turbo,prompt1,2,0.04384384384384384
36,gpt-3.5-turbo,prompt1,2,0.010565568676196395
37,gpt-3.5-turbo,prompt1,2,0.1975806451612903
38,gpt-3.5-turbo,prompt1,2,0.19011213047910297
39,gpt-3.5-turbo,prompt1,2,0.19157678479712378
40,gpt-3.5-turbo,prompt1,2,0.09287749287749288
41,gpt-3.5-turbo,prompt1,2,0.20735785953177258
42,gpt-3.5-turbo,prompt1,2,0.5642618251313903
43,gpt-3.5-turbo,prompt1,2,0.02958876629889669
44,gpt-3.5-turbo,prompt1,2,0.16504356740133266
45,gpt-3.5-turbo,prompt1,2,0.03654320987654321
46,gpt-3.5-turbo,prompt1,2,0.15925766076823478
47,gpt-3.5-turbo,prompt1,2,0.0272879932829555
48,gpt-3.5-turbo,prompt1,2,0.2099264705882353
49,gpt-3.5-turbo,prompt1,2,0.276665304454434
50,gpt-3.5-turbo,prompt1,2,0.15261685976827807
51,gpt-3.5-turbo,prompt1,2,0.22715501294857565
52,gpt-3.5-turbo,prompt1,2,0.03223239156386789
53,gpt-3.5-turbo,prompt1,2,0.08454919566030678
54,gpt-3.5-turbo,prompt1,2,0.5557776889244302
55,gpt-3.5-turbo,prompt1,2,0.05702970297029703
56,gpt-3.5-turbo,prompt1,2,0.021991203518592562
57,gpt-3.5-turbo,prompt1,2,0.04972804972804973
58,gpt-3.5-turbo,prompt1,2,0.03955223880597015
59,gpt-3.5-turbo,prompt1,2,0.15975184179914695
60,gpt-3.5-turbo,prompt1,2,0.17443667443667443
61,gpt-3.5-turbo,prompt1,2,1.141004862236629
62,gpt-3.5-turbo,prompt1,2,0.28144654088050314
63,gpt-3.5-turbo,prompt1,2,0.5643964935940661
64,gpt-3.5-turbo,prompt1,2,0.2073170731707317
65,gpt-3.5-turbo,prompt1,2,0.3934934159566228
66,gpt-3.5-turbo,prompt1,2,0.7381107491856678
67,gpt-3.5-turbo,prompt1,2,1.4927066450567261
68,gpt-3.5-turbo,prompt1,2,0.3822861468584406
69,gpt-3.5-turbo,prompt1,2,0.5078929306794784
70,gpt-3.5-turbo,prompt1,2,0.5543071161048689
71,gpt-3.5-turbo,prompt1,2,1.022115959354453
72,gpt-3.5-turbo,prompt1,2,0.5738786279683378
73,gpt-3.5-turbo,prompt1,2,0.4590294351630867
74,gpt-3.5-turbo,prompt1,2,0.7420844327176781
75,gpt-3.5-turbo,prompt1,2,0.3381191672648959
76,gpt-3.5-turbo,prompt1,2,0.7860615883306321
77,gpt-3.5-turbo,prompt1,2,1.4708265802269043
78,gpt-3.5-turbo,prompt1,2,0.36508951406649615
79,gpt-3.5-turbo,prompt1,2,0.5545641729581332
80,gpt-3.5-turbo,prompt1,2,0.438125
81,gpt-3.5-turbo,prompt1,2,0.8209076175040518
82,gpt-3.5-turbo,prompt1,2,1.5218800648298216
83,gpt-3.5-turbo,prompt1,2,0.6936647955092221
84,gpt-3.5-turbo,prompt1,2,0.5134328358208955
85,gpt-3.5-turbo,prompt1,2,0.5367530407191962
86,gpt-3.5-turbo,prompt1,2,0.06173725771715721
87,gpt-3.5-turbo,prompt1,2,0.15739570164348926
88,gpt-3.5-turbo,prompt1,2,0.13881328252585737
89,gpt-3.5-turbo,prompt1,5,1.0
90,gpt-3.5-turbo,prompt1,5,0.32790224032586557
91,gpt-3.5-turbo,prompt1,5,0.15057915057915058
92,gpt-3.5-turbo,prompt1,5,0.19628964691801318
93,gpt-3.5-turbo,prompt1,5,0.12276906435911303
94,gpt-3.5-turbo,prompt1,5,0.3334968121628249
95,gpt-3.5-turbo,prompt1,5,0.072992700729927
96,gpt-3.5-turbo,prompt1,5,0.2283556072051133
97,gpt-3.5-turbo,prompt1,5,0.30473637176050045
98,gpt-3.5-turbo,prompt1,5,0.2389846743295019
99,gpt-3.5-turbo,prompt1,5,0.08958566629339305
100,gpt-3.5-turbo,prompt1,5,0.09971014492753623
101,gpt-3.5-turbo,prompt1,5,0.1661554192229039
102,gpt-3.5-turbo,prompt1,5,0.4742729306487696
103,gpt-3.5-turbo,prompt1,5,0.19928347514554412
104,gpt-3.5-turbo,prompt1,5,0.10150753768844221
105,gpt-3.5-turbo,prompt1,5,0.10105580693815988
106,gpt-3.5-turbo,prompt1,5,0.2849462365591398
107,gpt-3.5-turbo,prompt1,5,0.044209514656415184
108,gpt-3.5-turbo,prompt1,5,0.04143389199255121
109,gpt-3.5-turbo,prompt1,5,0.1863217886891714
110,gpt-3.5-turbo,prompt1,5,0.057855126999059266
111,gpt-3.5-turbo,prompt1,5,0.024987986544930323
112,gpt-3.5-turbo,prompt1,5,0.1027336860670194
113,gpt-3.5-turbo,prompt1,5,0.11536748329621381
114,gpt-3.5-turbo,prompt1,5,0.2490075784915193
115,gpt-3.5-turbo,prompt1,5,0.22632179535945227
116,gpt-3.5-turbo,prompt1,5,0.14373232799245994
117,gpt-3.5-turbo,prompt1,5,0.08967629046369203
118,gpt-3.5-turbo,prompt1,5,0.0913022585295531
119,gpt-3.5-turbo,prompt1,5,0.17320922703358965
120,gpt-3.5-turbo,prompt1,5,0.07785234899328859
121,gpt-3.5-turbo,prompt1,5,0.22058823529411764
122,gpt-3.5-turbo,prompt1,5,0.14327855035819637
123,gpt-3.5-turbo,prompt1,5,0.19680436477007016
124,gpt-3.5-turbo,prompt1,5,0.01702127659574468
125,gpt-3.5-turbo,prompt1,5,0.2132132132132132
126,gpt-3.5-turbo,prompt1,5,0.08607817303469477
127,gpt-3.5-turbo,prompt1,5,0.09757155247181266
128,gpt-3.5-turbo,prompt1,5,0.18707636692272933
129,gpt-3.5-turbo,prompt1,5,0.06588388780169602
130,gpt-3.5-turbo,prompt1,5,0.05615826419910657
131,gpt-3.5-turbo,prompt1,5,0.23319544984488108
132,gpt-3.5-turbo,prompt1,5,0.32807424593967516
133,gpt-3.5-turbo,prompt1,5,0.21166306695464362
134,gpt-3.5-turbo,prompt1,5,0.12522045855379188
135,gpt-3.5-turbo,prompt1,5,0.8846407382992749
136,gpt-3.5-turbo,prompt1,5,1.3731048121292024
137,gpt-3.5-turbo,prompt1,5,0.15095583388266315
138,gpt-3.5-turbo,prompt1,5,0.06035578144853875
139,gpt-3.5-turbo,prompt1,5,0.1752988047808765
140,gpt-3.5-turbo,prompt1,5,0.02193548387096774
141,gpt-3.5-turbo,prompt1,5,0.184846856528748
142,gpt-3.5-turbo,prompt1,5,0.10786106032906764
143,gpt-3.5-turbo,prompt1,5,0.06451612903225806
144,gpt-3.5-turbo,prompt1,5,0.075625
145,gpt-3.5-turbo,prompt1,5,0.2322198275862069
146,gpt-3.5-turbo,prompt1,5,0.05246720799500312
147,gpt-3.5-turbo,prompt1,5,0.07476038338658147
148,gpt-3.5-turbo,prompt1,5,0.11567821491485614
149,gpt-3.5-turbo,prompt1,5,0.05342551854179761
150,gpt-3.5-turbo,prompt1,5,0.22214897824653923
151,gpt-3.5-turbo,prompt1,5,0.0331421287444232
152,gpt-3.5-turbo,prompt1,5,0.023809523809523808
153,gpt-3.5-turbo,prompt1,5,0.0965391621129326
154,gpt-3.5-turbo,prompt1,5,1.0
155,gpt-3.5-turbo,prompt1,5,0.14347826086956522
156,gpt-3.5-turbo,prompt1,5,0.27878103837471785
157,gpt-3.5-turbo,prompt1,5,0.7557894736842106
158,gpt-3.5-turbo,prompt1,5,0.19325153374233128
159,gpt-3.5-turbo,prompt1,5,0.17573221757322174
160,gpt-3.5-turbo,prompt1,5,0.3516483516483517
161,gpt-3.5-turbo,prompt1,5,0.10869565217391304
162,gpt-3.5-turbo,prompt1,5,0.19052523171987643
163,gpt-3.5-turbo,prompt1,5,0.1280353200883002
164,gpt-3.5-turbo,prompt1,5,0.19222903885480572
165,gpt-3.5-turbo,prompt1,5,0.16118769883351008
166,gpt-3.5-turbo,prompt1,5,0.2537878787878788
167,gpt-3.5-turbo,prompt1,5,0.41420118343195267
168,gpt-3.5-turbo,prompt1,5,0.3598901098901099
169,gpt-3.5-turbo,prompt1,5,0.1480484522207268
170,gpt-3.5-turbo,prompt1,5,0.9337792642140468
171,gpt-3.5-turbo,prompt1,5,0.21217948717948718
172,gpt-3.5-turbo,prompt1,5,0.2291285801340646
173,gpt-3.5-turbo,prompt1,5,0.5350396099939062
174,gpt-3.5-turbo,prompt1,5,0.8016877637130801
175,gpt-3.5-turbo,prompt1,5,0.15765509391007398
176,gpt-3.5-turbo,prompt1,5,0.3692870201096892
177,gpt-3.5-turbo,prompt1,5,0.693519079345851
178,gpt-3.5-turbo,prompt1,5,0.7208752217622708
179,gpt-3.5-turbo,prompt1,5,0.1426332288401254
180,gpt-3.5-turbo,prompt1,5,0.22714227142271423
181,gpt-3.5-turbo,prompt1,5,0.017957927142124165
182,gpt-3.5-turbo,prompt1,5,0.07142857142857142
183,gpt-3.5-turbo,prompt1,5,0.6541274817136886
184,gpt-3.5-turbo,prompt1,5,0.5951280974380513
185,gpt-3.5-turbo,prompt1,5,0.9525409491810164
186,gpt-3.5-turbo,prompt1,5,0.07281931464174454
187,gpt-3.5-turbo,prompt1,5,0.47921041579168416
188,gpt-3.5-turbo,prompt1,5,0.02981940361192776
189,gpt-3.5-turbo,prompt1,5,0.21185038066865278
190,gpt-3.5-turbo,prompt1,5,0.07417582417582418
191,gpt-3.5-turbo,prompt1,5,0.08259359320725589
192,gpt-3.5-turbo,prompt1,5,0.07725155279503106
193,gpt-3.5-turbo,prompt1,10,0.24914821124361158
194,gpt-3.5-turbo,prompt1,10,0.04810238305383936
195,gpt-3.5-turbo,prompt1,10,1.5396383866481225
196,gpt-3.5-turbo,prompt1,10,0.14184397163120568
197,gpt-3.5-turbo,prompt1,10,0.13024193548387097
198,gpt-3.5-turbo,prompt1,10,0.15824782951854774
199,gpt-3.5-turbo,prompt1,10,0.2232252769798933
200,gpt-3.5-turbo,prompt1,10,1.1251538777185064
201,gpt-3.5-turbo,prompt1,10,0.10031720856463125
202,gpt-3.5-turbo,prompt1,10,1.1082474226804124
203,gpt-3.5-turbo,prompt1,10,0.15485387974470943
204,gpt-3.5-turbo,prompt1,10,0.10261058738216099
205,gpt-3.5-turbo,prompt1,10,0.15973047958779232
206,gpt-3.5-turbo,prompt1,10,1.0717399920729291
207,gpt-3.5-turbo,prompt1,10,0.057998483699772556
208,gpt-3.5-turbo,prompt1,10,0.1371973587674248
209,gpt-3.5-turbo,prompt1,10,1.1216805390408244
210,gpt-3.5-turbo,prompt1,10,0.17757009345794392
211,gpt-3.5-turbo,prompt1,10,0.09522058823529411
212,gpt-3.5-turbo,prompt1,10,0.11641359363702097
213,gpt-3.5-turbo,prompt1,10,0.25406262386048356
214,gpt-3.5-turbo,prompt1,10,0.894966309948474
215,gpt-3.5-turbo,prompt1,10,0.04337539432176656
216,gpt-3.5-turbo,prompt1,10,0.7776456599286563
217,gpt-3.5-turbo,prompt1,10,0.9956401109789933
218,gpt-3.5-turbo,prompt1,10,0.13054928517682468
219,gpt-3.5-turbo,prompt1,10,0.16265865063460253
220,gpt-3.5-turbo,prompt1,10,0.1153435386258455
221,gpt-3.5-turbo,prompt1,10,0.6714133143467426
222,gpt-3.5-turbo,prompt1,10,0.1366863905325444
223,gpt-3.5-turbo,prompt1,10,0.05639097744360902
224,gpt-3.5-turbo,prompt1,10,1.585978835978836
225,gpt-3.5-turbo,prompt1,10,0.05044136191677175
226,gpt-3.5-turbo,prompt1,10,0.052135678391959796
227,gpt-3.5-turbo,prompt1,10,1.0119346733668342
228,gpt-3.5-turbo,prompt1,10,0.503388786198398
229,gpt-3.5-turbo,prompt1,10,0.01821608040201005
230,gpt-3.5-turbo,prompt1,10,1.0439356435643565
231,gpt-3.5-turbo,prompt1,10,0.6739949748743719
232,gpt-3.5-turbo,prompt1,10,0.7641625615763546
233,gpt-3.5-turbo,prompt1,10,0.13542249580302182
234,gpt-3.5-turbo,prompt1,10,1.4020100502512562
235,gpt-3.5-turbo,prompt1,10,0.8404522613065326
236,gpt-3.5-turbo,prompt1,10,0.1906659077973819
237,gpt-3.5-turbo,prompt1,10,0.6541623843782117
238,gpt-3.5-turbo,prompt1,10,1.1695979899497488
239,gpt-3.5-turbo,prompt1,10,0.9089195979899497
240,gpt-3.5-turbo,prompt1,10,0.29588677576293676
241,gpt-3.5-turbo,prompt1,10,0.21614967996061055
242,gpt-3.5-turbo,prompt1,10,0.066429418742586
243,gpt-3.5-turbo,prompt1,10,0.7845477386934674
244,gpt-3.5-turbo,prompt1,10,1.2154522613065326
245,gpt-3.5-turbo,prompt1,10,1.521356783919598
246,gpt-3.5-turbo,prompt1,10,0.6111809045226131
247,gpt-3.5-turbo,prompt1,10,1.1074120603015076
248,gpt-3.5-turbo,prompt1,10,1.093505039193729
249,gpt-3.5-turbo,prompt1,10,0.1041548093340922
250,gpt-3.5-turbo,prompt1,10,0.052002390914524806
251,gpt-3.5-turbo,prompt1,10,1.2625628140703518
252,gpt-3.5-turbo,prompt1,10,0.571608040201005
253,gpt-3.5-turbo,prompt1,10,1.0433417085427135
254,gpt-3.5-turbo,prompt1,10,0.058049072411729505
255,gpt-3.5-turbo,prompt1,10,0.3234256926952141
256,gpt-3.5-turbo,prompt1,10,1.0307788944723617
257,gpt-3.5-turbo,prompt1,10,0.3957286432160804
258,gpt-3.5-turbo,prompt1,10,1.1003003003003002
259,gpt-3.5-turbo,prompt1,10,0.782035175879397
260,gpt-3.5-turbo,prompt1,10,0.7273869346733668
261,gpt-3.5-turbo,prompt1,10,0.9265075376884422
262,gpt-3.5-turbo,prompt1,10,0.585427135678392
263,gpt-3.5-turbo,prompt1,10,0.9440954773869347
264,gpt-3.5-turbo,prompt1,10,1.1576633165829147
265,gpt-3.5-turbo,prompt1,10,0.25409047160731474
266,gpt-3.5-turbo,prompt1,10,1.4597989949748744
267,gpt-3.5-turbo,prompt1,10,0.7776381909547738
268,gpt-3.5-turbo,prompt1,10,0.1527854384997242
269,gpt-3.5-turbo,prompt1,10,0.9117484831770546
270,gpt-3.5-turbo,prompt1,10,1.1003861003861004
271,gpt-3.5-turbo,prompt1,10,0.2706422018348624
272,gpt-3.5-turbo,prompt1,10,0.24668705402650357
273,gpt-3.5-turbo,prompt1,10,0.11793944871215545
274,gpt-3.5-turbo,prompt1,10,0.38328236493374107
275,gpt-3.5-turbo,prompt1,10,0.2964071856287425
276,gpt-3.5-turbo,prompt1,10,0.22700587084148727
277,gpt-3.5-turbo,prompt1,10,0.10193321616871705
278,gpt-3.5-turbo,prompt1,10,0.3974876626289816
279,gpt-3.5-turbo,prompt1,10,0.15350089766606823
280,gpt-3.5-turbo,prompt1,10,0.10965487112276102
281,gpt-3.5-turbo,prompt1,10,0.10781318201658664
282,gpt-3.5-turbo,prompt1,10,0.1965572457966373
283,gpt-3.5-turbo,prompt1,10,0.4064237183446572
284,gpt-3.5-turbo,prompt1,10,0.11017699115044248
285,gpt-3.5-turbo,prompt1,10,0.138353765323993
286,gpt-3.5-turbo,prompt1,10,0.07113163972286374
287,gpt-3.5-turbo,prompt1,10,0.15407597097737943
288,gpt-3.5-turbo,prompt1,10,0.11139134089953762
289,gpt-3.5-turbo,prompt1,10,0.2625139043381535
290,gpt-3.5-turbo,prompt1,10,0.110875106202209
291,gpt-3.5-turbo,prompt1,10,0.17768595041322313
292,gpt-3.5-turbo,prompt1,10,0.2932359723289777
293,gpt-3.5-turbo,prompt1,10,0.1864679822795006
294,gpt-3.5-turbo,prompt1,10,1.0503423278292388
295,gpt-3.5-turbo,prompt1,10,0.09123649459783914
296,gpt-3.5-turbo,prompt1,10,0.06301886792452831
297,gpt-3.5-turbo,prompt1,10,0.2414170927684441
298,gpt-3.5-turbo,prompt1,10,0.16794185156847743
299,gpt-3.5-turbo,prompt1,10,0.10834879406307978
300,gpt-3.5-turbo,prompt1,10,0.10522522522522522
301,gpt-3.5-turbo,prompt1,10,0.2923882400322191
302,gpt-3.5-turbo,prompt1,10,0.06467473524962178
303,gpt-3.5-turbo,prompt1,10,0.10886806056236481
304,gpt-3.5-turbo,prompt1,10,0.27983988355167394
305,gpt-3.5-turbo,prompt1,20,1.5989268947015425
306,gpt-3.5-turbo,prompt1,20,1.4500335345405768
307,gpt-3.5-turbo,prompt1,20,0.18692730604764812
308,gpt-3.5-turbo,prompt1,20,0.11565836298932385
309,gpt-3.5-turbo,prompt1,20,0.11835026897788405
310,gpt-3.5-turbo,prompt1,20,0.1265377855887522
311,gpt-3.5-turbo,prompt1,20,0.046094750320102434
312,gpt-3.5-turbo,prompt1,20,0.13414634146341464
313,gpt-3.5-turbo,prompt1,20,0.22625843279709393
314,gpt-3.5-turbo,prompt1,20,1.567404426559356
315,gpt-3.5-turbo,prompt1,20,0.1295971978984238
316,gpt-3.5-turbo,prompt1,20,1.5030181086519114
317,gpt-3.5-turbo,prompt1,20,0.23205902079141516
318,gpt-3.5-turbo,prompt1,20,0.12538226299694188
319,gpt-3.5-turbo,prompt1,20,0.0305591677503251
320,gpt-3.5-turbo,prompt1,20,0.1670391061452514
321,gpt-3.5-turbo,prompt1,20,0.40033407572383073
322,gpt-3.5-turbo,prompt1,20,0.09581564584596726
323,gpt-3.5-turbo,prompt1,20,0.1138938580799046
324,gpt-3.5-turbo,prompt1,20,0.3864406779661017
325,gpt-3.5-turbo,prompt1,20,0.06928838951310862
326,gpt-3.5-turbo,prompt1,20,1.5177733065057009
327,gpt-3.5-turbo,prompt1,20,0.10018105009052504
328,gpt-3.5-turbo,prompt1,20,0.9684775318578136
329,gpt-3.5-turbo,prompt1,20,0.1520979020979021
330,gpt-3.5-turbo,prompt1,20,0.23824786324786323
331,gpt-3.5-turbo,prompt1,20,0.16188870151770657
332,gpt-3.5-turbo,prompt1,20,1.3782696177062375
333,gpt-3.5-turbo,prompt1,20,0.10234798314268513
334,gpt-3.5-turbo,prompt1,20,0.10665068903535051
335,gpt-3.5-turbo,prompt1,20,0.16097838452787258
336,gpt-3.5-turbo,prompt1,20,0.248728094968909
337,gpt-3.5-turbo,prompt1,20,0.023575638506876228
338,gpt-3.5-turbo,prompt1,20,1.3487592219986586
339,gpt-3.5-turbo,prompt1,20,0.20442286947141317
340,gpt-3.5-turbo,prompt1,20,0.046094750320102434
341,gpt-3.5-turbo,prompt1,20,0.14754098360655737
342,gpt-3.5-turbo,prompt1,20,0.14610190300798034
343,gpt-3.5-turbo,prompt1,20,1.6391683433936954
344,gpt-3.5-turbo,prompt1,20,0.9842209072978304
345,gpt-3.5-turbo,prompt1,20,0.21972318339100347
346,gpt-3.5-turbo,prompt1,20,0.1918047079337402
347,gpt-3.5-turbo,prompt1,20,0.1861888111888112
348,gpt-3.5-turbo,prompt1,20,0.16043755697356427
349,gpt-3.5-turbo,prompt1,20,0.2923191648023863
350,gpt-3.5-turbo,prompt1,20,1.043720930232558
351,gpt-3.5-turbo,prompt1,20,0.12155745489078823
352,gpt-3.5-turbo,prompt1,20,0.19343696027633853
353,gpt-3.5-turbo,prompt1,20,0.4960380348652932
354,gpt-3.5-turbo,prompt1,20,0.24877650897226752
355,gpt-3.5-turbo,prompt1,20,0.6305290546400694
356,gpt-3.5-turbo,prompt1,20,0.23319502074688797
357,gpt-3.5-turbo,prompt1,20,0.08649173955296405
358,gpt-3.5-turbo,prompt1,20,0.1347248576850095
359,gpt-3.5-turbo,prompt1,20,1.0817120622568093
360,gpt-3.5-turbo,prompt1,20,0.15336322869955157
361,gpt-3.5-turbo,prompt1,20,0.9689991142604074
362,gpt-3.5-turbo,prompt1,20,0.15775401069518716
363,gpt-3.5-turbo,prompt1,20,0.28812056737588654
364,gpt-3.5-turbo,prompt1,20,0.2576853526220615
365,gpt-3.5-turbo,prompt1,20,0.19658119658119658
366,gpt-3.5-turbo,prompt1,20,0.5286916602907421
367,gpt-3.5-turbo,prompt1,20,1.0390625
368,gpt-3.5-turbo,prompt1,20,0.21153846153846154
369,gpt-3.5-turbo,prompt1,20,0.17881944444444445
370,gpt-3.5-turbo,prompt1,20,0.2017167381974249
371,gpt-3.5-turbo,prompt1,20,0.4622186495176849
372,gpt-3.5-turbo,prompt1,20,1.0708502024291497
373,gpt-3.5-turbo,prompt1,20,0.9765625
374,gpt-3.5-turbo,prompt1,20,0.25061626951520133
375,gpt-3.5-turbo,prompt1,20,0.41187384044526903
376,gpt-3.5-turbo,prompt1,20,0.18024263431542462
377,gpt-3.5-turbo,prompt1,20,0.123730378578024
378,gpt-3.5-turbo,prompt1,20,0.2777777777777778
379,gpt-3.5-turbo,prompt1,20,0.20497427101200685
380,gpt-3.5-turbo,prompt1,20,0.05964214711729622
381,gpt-3.5-turbo,prompt1,20,0.948695652173913
382,gpt-3.5-turbo,prompt1,20,0.22553897180762852
383,gpt-3.5-turbo,prompt1,20,0.24632670700086431
384,gpt-3.5-turbo,prompt1,20,0.13644859813084112
385,gpt-3.5-turbo,prompt1,20,0.9372509960159362
386,gpt-3.5-turbo,prompt1,20,0.42065009560229444
387,gpt-3.5-turbo,prompt1,20,0.4799651567944251
388,gpt-3.5-turbo,prompt1,20,0.15722120658135283
389,gpt-3.5-turbo,prompt1,20,0.24765157984628522
390,gpt-3.5-turbo,prompt1,20,0.3359605911330049
391,gpt-3.5-turbo,prompt1,20,0.16534040671971706
392,gpt-3.5-turbo,prompt1,20,0.25647668393782386
393,gpt-3.5-turbo,prompt1,20,0.9367660343270099
394,gpt-3.5-turbo,prompt1,20,0.9431500465983225
395,gpt-3.5-turbo,prompt1,20,0.21610169491525424
396,gpt-3.5-turbo,prompt1,20,0.27602523659305994
397,gpt-3.5-turbo,prompt1,20,0.05305305305305305
398,gpt-3.5-turbo,prompt1,20,0.2586054721977052
399,gpt-3.5-turbo,prompt1,20,0.11335254562920269
400,gpt-3.5-turbo,prompt1,20,0.8588957055214724
401,gpt-3.5-turbo,prompt1,20,0.3830798479087453
402,gpt-3.5-turbo,prompt1,20,0.36435218324982105
403,gpt-3.5-turbo,prompt1,20,0.6324417601380501
404,gpt-3.5-turbo,prompt1,20,0.08030112923462986
405,gpt-3.5-turbo,prompt1,20,0.10006138735420503
406,gpt-3.5-turbo,prompt1,20,0.7844067796610169
407,gpt-3.5-turbo,prompt1,20,0.3981937602627258
408,gpt-3.5-turbo,prompt1,20,0.3518062397372742
409,gpt-3.5-turbo,prompt1,20,0.17565276364869448
410,gpt-3.5-turbo,prompt1,20,0.06444099378881987
411,gpt-3.5-turbo,prompt1,20,0.36130047194546405
412,gpt-3.5-turbo,prompt1,20,0.11159737417943107
413,gpt-3.5-turbo,prompt1,20,0.3522975929978118
414,gpt-3.5-turbo,prompt1,20,1.2527352297592997
415,gpt-3.5-turbo,prompt1,20,0.10379029401346086
416,gpt-3.5-turbo,prompt1,20,1.1604668125455873
417,gpt-3.5-turbo,prompt1,20,0.17405266538214514
418,gpt-3.5-turbo,prompt1,20,0.05596330275229358
419,gpt-3.5-turbo,prompt1,20,0.21924050632911393
420,gpt-3.5-turbo,prompt1,20,0.05497861942577886
421,gpt-3.5-turbo,prompt1,20,0.15792838874680307
422,gpt-3.5-turbo,prompt1,20,0.03650990099009901
423,gpt-3.5-turbo,prompt1,20,0.4137161973794257
424,gpt-3.5-turbo,prompt1,20,0.13589178987102862
425,gpt-3.5-turbo,prompt1,20,0.7745664739884393
426,gpt-3.5-turbo,prompt1,20,0.14135254988913526
427,gpt-3.5-turbo,prompt1,20,0.32788248337028825
428,gpt-3.5-turbo,prompt1,20,0.033813747228381374
429,gpt-3.5-turbo,prompt1,20,0.9442904656319291
430,gpt-3.5-turbo,prompt1,20,0.14490826907737303
431,gpt-3.5-turbo,prompt1,20,0.07584722969338353
432,gpt-3.5-turbo,prompt1,20,0.05510968432316747
433,gpt-3.5-turbo,prompt1,20,0.33547351524879615
434,gpt-3.5-turbo,prompt1,20,0.2549417131272174
435,gpt-3.5-turbo,prompt1,20,0.1198501872659176
436,gpt-3.5-turbo,prompt1,20,0.16746923488496523
437,gpt-3.5-turbo,prompt1,20,0.2081326912787587
438,gpt-3.5-turbo,prompt1,20,0.07229813664596273
439,gpt-3.5-turbo,prompt1,20,0.1509620128268377
440,gpt-3.5-turbo,prompt1,20,1.1845906902086678
441,gpt-3.5-turbo,prompt1,20,0.10488505747126436
442,gpt-3.5-turbo,prompt1,20,0.20135100025980773
443,gpt-3.5-turbo,prompt1,20,1.1408486707566463
444,gpt-3.5-turbo,prompt1,20,0.05088550760788226
445,gpt-3.5-turbo,prompt1,20,0.02039255671679837
446,gpt-3.5-turbo,prompt1,20,1.214081579631073
447,gpt-3.5-turbo,prompt1,20,0.03335860500379075
448,gpt-3.5-turbo,prompt1,20,0.12133021564042608
449,gpt-3.5-turbo,prompt1,20,0.12134720158494304
450,gpt-3.5-turbo,prompt1,20,0.6643283969862301
451,gpt-3.5-turbo,prompt1,20,0.06879726762625031
452,gpt-3.5-turbo,prompt1,20,0.6360093530787218
453,gpt-3.5-turbo,prompt1,20,0.3777604572616264
454,gpt-3.5-turbo,prompt1,20,0.5643024162120032
455,gpt-3.5-turbo,prompt1,20,0.020642201834862386
456,gpt-3.5-turbo,prompt1,20,0.05279805352798053
457,gpt-3.5-turbo,prompt1,40,0.13725490196078433
458,gpt-3.5-turbo,prompt1,40,0.09111880046136102
459,gpt-3.5-turbo,prompt1,40,0.9469122426868906
460,gpt-3.5-turbo,prompt1,40,0.16657710908113918
461,gpt-3.5-turbo,prompt1,40,0.06109134045077105
462,gpt-3.5-turbo,prompt1,40,0.2242808386153096
463,gpt-3.5-turbo,prompt1,40,0.1676331049024776
464,gpt-3.5-turbo,prompt1,40,0.03194103194103194
465,gpt-3.5-turbo,prompt1,40,0.14642082429501085
466,gpt-3.5-turbo,prompt1,40,0.2719336534264513
467,gpt-3.5-turbo,prompt1,40,0.16492503407542025
468,gpt-3.5-turbo,prompt1,40,0.11175337186897881
469,gpt-3.5-turbo,prompt1,40,0.17235188509874327
470,gpt-3.5-turbo,prompt1,40,0.2803030303030303
471,gpt-3.5-turbo,prompt1,40,0.051036682615629984
472,gpt-3.5-turbo,prompt1,40,0.017275225755791126
473,gpt-3.5-turbo,prompt1,40,0.056103108415466264
474,gpt-3.5-turbo,prompt1,40,0.044896392939370686
475,gpt-3.5-turbo,prompt1,40,0.129565816678153
476,gpt-3.5-turbo,prompt1,40,0.4936831875607386
477,gpt-3.5-turbo,prompt1,40,0.0015349194167306216
478,gpt-3.5-turbo,prompt1,40,0.14388961892247043
479,gpt-3.5-turbo,prompt1,40,1.1688411358403683
480,gpt-3.5-turbo,prompt1,40,0.7588726513569938
481,gpt-3.5-turbo,prompt1,40,0.8140350877192982
482,gpt-3.5-turbo,prompt1,40,0.47572815533980584
483,gpt-3.5-turbo,prompt1,40,0.738479262672811
484,gpt-3.5-turbo,prompt1,40,0.2099343955014058
485,gpt-3.5-turbo,prompt1,40,0.3351735015772871
486,gpt-3.5-turbo,prompt1,40,0.7391812865497076
487,gpt-3.5-turbo,prompt1,40,0.389572773352643
488,gpt-3.5-turbo,prompt1,40,1.643835616438356
489,gpt-3.5-turbo,prompt1,40,0.7461538461538462
490,gpt-3.5-turbo,prompt1,40,0.22314814814814815
491,gpt-3.5-turbo,prompt1,40,0.4335511982570806
492,gpt-3.5-turbo,prompt1,40,0.3038086802480071
493,gpt-3.5-turbo,prompt1,40,0.43397683397683395
494,gpt-3.5-turbo,prompt1,40,0.23582358235823583
495,gpt-3.5-turbo,prompt1,40,1.146318732525629
496,gpt-3.5-turbo,prompt1,40,0.2808880308880309
497,gpt-3.5-turbo,prompt1,40,0.2728102189781022
498,gpt-3.5-turbo,prompt1,40,0.29162916291629165
499,gpt-3.5-turbo,prompt1,40,0.1806640625
500,gpt-3.5-turbo,prompt1,40,0.4327485380116959
501,gpt-3.5-turbo,prompt1,40,0.9087221095334685
502,gpt-3.5-turbo,prompt1,40,0.4199395770392749
503,gpt-3.5-turbo,prompt1,40,0.49447310243183495
504,gpt-3.5-turbo,prompt1,40,0.3979739507959479
505,gpt-3.5-turbo,prompt1,40,0.437625083388926
506,gpt-3.5-turbo,prompt1,40,1.6891143911439115
507,gpt-3.5-turbo,prompt1,40,0.3630907726931733
508,gpt-3.5-turbo,prompt1,40,0.4819532908704883
509,gpt-3.5-turbo,prompt1,40,0.4046783625730994
510,gpt-3.5-turbo,prompt1,40,0.20588235294117646
511,gpt-3.5-turbo,prompt1,40,0.3092511013215859
512,gpt-3.5-turbo,prompt1,40,0.19823788546255505
513,gpt-3.5-turbo,prompt1,40,0.13819286256643887
514,gpt-3.5-turbo,prompt1,40,0.2377521613832853
515,gpt-3.5-turbo,prompt1,40,0.3860894251242016
516,gpt-3.5-turbo,prompt1,40,0.5265133740028156
517,gpt-3.5-turbo,prompt1,40,0.23624047417442845
518,gpt-3.5-turbo,prompt1,40,0.15025041736227046
519,gpt-3.5-turbo,prompt1,40,0.3597475455820477
520,gpt-3.5-turbo,prompt1,40,0.14551333872271624
521,gpt-3.5-turbo,prompt1,40,0.08245755860953921
522,gpt-3.5-turbo,prompt1,40,0.3089092422980849
523,gpt-3.5-turbo,prompt1,40,0.35294117647058826
524,gpt-3.5-turbo,prompt1,40,0.2872246696035242
525,gpt-3.5-turbo,prompt1,40,0.3578214059531349
526,gpt-3.5-turbo,prompt1,40,0.2268392370572207
527,gpt-3.5-turbo,prompt1,40,0.3787202380952381
528,gpt-3.5-turbo,prompt1,40,0.1842485549132948
529,gpt-3.5-turbo,prompt1,40,0.20406681190994916
530,gpt-3.5-turbo,prompt1,40,0.10068846815834767
531,gpt-3.5-turbo,prompt1,40,0.30373443983402487
532,gpt-3.5-turbo,prompt1,40,0.011527377521613832
533,gpt-3.5-turbo,prompt1,40,0.8431535269709544
534,gpt-3.5-turbo,prompt1,40,0.002904564315352697
535,gpt-3.5-turbo,prompt1,40,0.05061289047054172
536,gpt-3.5-turbo,prompt1,40,0.07789716039907905
537,gpt-3.5-turbo,prompt1,40,0.03455202892728003
538,gpt-3.5-turbo,prompt1,40,0.7473029045643154
539,gpt-3.5-turbo,prompt1,40,0.21200421200421202
540,gpt-3.5-turbo,prompt1,40,0.012300123001230012
541,gpt-3.5-turbo,prompt1,40,0.5531120331950208
542,gpt-3.5-turbo,prompt1,40,0.7431535269709544
543,gpt-3.5-turbo,prompt1,40,0.0681551116333725
544,gpt-3.5-turbo,prompt1,40,0.0037205456800330715
545,gpt-3.5-turbo,prompt1,40,0.059602649006622516
546,gpt-3.5-turbo,prompt1,40,0.030571198712791632
547,gpt-3.5-turbo,prompt1,40,0.12452972159518434
548,gpt-3.5-turbo,prompt1,40,0.13908045977011493
549,gpt-3.5-turbo,prompt1,40,0.07954545454545454
550,gpt-3.5-turbo,prompt1,40,0.1390182730204228
551,gpt-3.5-turbo,prompt1,40,1.1775933609958507
552,gpt-3.5-turbo,prompt1,40,0.09080590238365494
553,gpt-3.5-turbo,prompt1,40,0.15081042988019733
554,gpt-3.5-turbo,prompt1,40,0.10735512630014858
555,gpt-3.5-turbo,prompt1,40,0.08282442748091604
556,gpt-3.5-turbo,prompt1,40,0.12554904831625183
557,gpt-3.5-turbo,prompt1,40,0.029874848607186113
558,gpt-3.5-turbo,prompt1,40,0.6063912704598597
559,gpt-3.5-turbo,prompt1,40,0.5211310428701733
560,gpt-3.5-turbo,prompt1,40,0.003108003108003108
561,gpt-3.5-turbo,prompt1,40,0.1732283464566929
562,gpt-3.5-turbo,prompt1,40,0.08507621410847217
563,gpt-3.5-turbo,prompt1,40,0.06398659966499162
564,gpt-3.5-turbo,prompt1,40,0.1300865107337392
565,gpt-3.5-turbo,prompt1,40,0.09396636993076163
566,gpt-3.5-turbo,prompt1,40,0.2006125574272588
567,gpt-3.5-turbo,prompt1,40,0.18762343647136273
568,gpt-3.5-turbo,prompt1,40,0.9641211323238973
569,gpt-3.5-turbo,prompt1,40,0.10860719874804382
570,gpt-3.5-turbo,prompt1,40,1.0763660302830809
571,gpt-3.5-turbo,prompt1,40,0.1408371040723982
572,gpt-3.5-turbo,prompt1,40,0.9377880184331797
573,gpt-3.5-turbo,prompt1,40,0.10072416063199473
574,gpt-3.5-turbo,prompt1,40,0.11828271028037383
575,gpt-3.5-turbo,prompt1,40,0.909706546275395
576,gpt-3.5-turbo,prompt1,40,0.06152404747033104
577,gpt-3.5-turbo,prompt1,40,0.9262672811059908
578,gpt-3.5-turbo,prompt1,40,0.07833537331701346
579,gpt-3.5-turbo,prompt1,40,0.16480996068152032
580,gpt-3.5-turbo,prompt1,40,0.13869314541960281
581,gpt-3.5-turbo,prompt1,40,0.09619047619047619
582,gpt-3.5-turbo,prompt1,40,0.17318757192174913
583,gpt-3.5-turbo,prompt1,40,1.054556922106591
584,gpt-3.5-turbo,prompt1,40,0.026662277814351546
585,gpt-3.5-turbo,prompt1,40,0.945687952600395
586,gpt-3.5-turbo,prompt1,40,1.58125
587,gpt-3.5-turbo,prompt1,40,0.7626728110599078
588,gpt-3.5-turbo,prompt1,40,0.07535321821036106
589,gpt-3.5-turbo,prompt1,40,0.9818959842001317
590,gpt-3.5-turbo,prompt1,40,1.26036866359447
591,gpt-3.5-turbo,prompt1,40,0.3759052007899934
592,gpt-3.5-turbo,prompt1,40,0.02534562211981567
593,gpt-3.5-turbo,prompt1,40,0.9608294930875576
594,gpt-3.5-turbo,prompt1,40,0.804476629361422
595,gpt-3.5-turbo,prompt1,40,0.3686855993968334
596,gpt-3.5-turbo,prompt1,40,0.0891425046267736
597,gpt-3.5-turbo,prompt1,40,0.945358788676761
598,gpt-3.5-turbo,prompt1,40,0.07321537522879805
599,gpt-3.5-turbo,prompt1,40,0.04824561403508772
600,gpt-3.5-turbo,prompt1,40,0.2562209461307082
601,gpt-3.5-turbo,prompt1,40,0.9840225563909775
602,gpt-3.5-turbo,prompt1,40,0.17542823390431186
603,gpt-3.5-turbo,prompt1,40,0.08083282302510716
604,gpt-3.5-turbo,prompt1,40,0.02389409105586051
605,gpt-3.5-turbo,prompt1,40,0.39894419306184015
606,gpt-3.5-turbo,prompt1,40,0.8552995391705069
607,gpt-3.5-turbo,prompt1,40,0.8646895273401297
608,gpt-3.5-turbo,prompt1,40,0.42976461655277143
609,gpt-3.5-turbo,prompt1,40,0.237928007023705
610,gpt-3.5-turbo,prompt1,40,0.9039855072463768
611,gpt-3.5-turbo,prompt1,40,0.39894419306184015
612,gpt-3.5-turbo,prompt1,40,0.2656514382402707
613,gpt-3.5-turbo,prompt1,40,0.2719298245614035
614,gpt-3.5-turbo,prompt1,40,0.37055837563451777
615,gpt-3.5-turbo,prompt1,40,0.2728857890148213
616,gpt-3.5-turbo,prompt1,40,0.2929460580912863
617,gpt-3.5-turbo,prompt1,40,0.23591549295774647
618,gpt-3.5-turbo,prompt1,40,0.3472962680883473
619,gpt-3.5-turbo,prompt1,40,0.38264580369843526
620,gpt-3.5-turbo,prompt1,40,0.2504317789291883
621,gpt-3.5-turbo,prompt1,40,0.8855633802816901
622,gpt-3.5-turbo,prompt1,40,0.3963838664812239
623,gpt-3.5-turbo,prompt1,40,0.3265966046887631
624,gpt-3.5-turbo,prompt1,40,0.3045267489711934
625,gpt-3.5-turbo,prompt1,40,0.8968253968253969
626,gpt-3.5-turbo,prompt1,40,0.2332155477031802
627,gpt-3.5-turbo,prompt1,40,0.7491258741258742
628,gpt-3.5-turbo,prompt1,40,0.4069097888675624
629,gpt-3.5-turbo,prompt1,40,0.3642433234421365
630,gpt-3.5-turbo,prompt1,40,0.34541062801932365
631,gpt-3.5-turbo,prompt1,40,0.07609860664523044
632,gpt-3.5-turbo,prompt1,40,0.17333333333333334
633,gpt-3.5-turbo,prompt1,40,0.26502963590177814
634,gpt-3.5-turbo,prompt1,40,0.34577114427860695
635,gpt-3.5-turbo,prompt1,40,0.4401058901389808
636,gpt-3.5-turbo,prompt2,2,1.1822916666666667
637,gpt-3.5-turbo,prompt2,2,1.1116438356164384
638,gpt-3.5-turbo,prompt2,2,0.9851274787535411
639,gpt-3.5-turbo,prompt2,2,0.8069738480697385
640,gpt-3.5-turbo,prompt2,2,1.0819883795997418
641,gpt-3.5-turbo,prompt2,2,1.2038690476190477
642,gpt-3.5-turbo,prompt2,2,1.0755897929706306
643,gpt-3.5-turbo,prompt2,2,0.13065976714100905
644,gpt-3.5-turbo,prompt2,2,1.2166882276843467
645,gpt-3.5-turbo,prompt2,2,1.2366071428571428
646,gpt-3.5-turbo,prompt2,2,0.10784313725490197
647,gpt-3.5-turbo,prompt2,2,0.1501639344262295
648,gpt-3.5-turbo,prompt2,2,0.33632689717108216
649,gpt-3.5-turbo,prompt2,2,0.005218525766470972
650,gpt-3.5-turbo,prompt2,2,0.12166859791425261
651,gpt-3.5-turbo,prompt2,2,0.048064918851435705
652,gpt-3.5-turbo,prompt2,2,1.472801220132181
653,gpt-3.5-turbo,prompt2,2,0.19397463002114165
654,gpt-3.5-turbo,prompt2,2,0.005218525766470972
655,gpt-3.5-turbo,prompt2,2,0.3831417624521073
656,gpt-3.5-turbo,prompt2,2,0.22074603985692387
657,gpt-3.5-turbo,prompt2,2,0.0045901639344262295
658,gpt-3.5-turbo,prompt2,2,0.1998945147679325
659,gpt-3.5-turbo,prompt2,2,0.007208387942332897
660,gpt-3.5-turbo,prompt2,2,1.499135446685879
661,gpt-3.5-turbo,prompt2,2,0.22865853658536586
662,gpt-3.5-turbo,prompt2,2,0.46056114346214927
663,gpt-3.5-turbo,prompt2,2,0.13673232908458866
664,gpt-3.5-turbo,prompt2,2,0.8059016393442623
665,gpt-3.5-turbo,prompt2,2,0.36585365853658536
666,gpt-3.5-turbo,prompt2,2,0.050435865504358655
667,gpt-3.5-turbo,prompt2,2,1.3012202954399485
668,gpt-3.5-turbo,prompt2,2,0.0045901639344262295
669,gpt-3.5-turbo,prompt2,2,0.047470331043098064
670,gpt-3.5-turbo,prompt2,2,0.005218525766470972
671,gpt-3.5-turbo,prompt2,2,0.046278924327704814
672,gpt-3.5-turbo,prompt2,2,0.24246079613992763
673,gpt-3.5-turbo,prompt2,2,0.5856801909307876
674,gpt-3.5-turbo,prompt2,2,0.046278924327704814
675,gpt-3.5-turbo,prompt2,2,1.2072131147540983
676,gpt-3.5-turbo,prompt2,2,0.018673535093367676
677,gpt-3.5-turbo,prompt2,2,0.041483343808925204
678,gpt-3.5-turbo,prompt2,2,0.048064918851435705
679,gpt-3.5-turbo,prompt2,2,0.1470917225950783
680,gpt-3.5-turbo,prompt2,2,1.1667460695569318
681,gpt-3.5-turbo,prompt2,2,0.16575492341356673
682,gpt-3.5-turbo,prompt2,2,0.0097911227154047
683,gpt-3.5-turbo,prompt2,2,0.24204771371769385
684,gpt-3.5-turbo,prompt2,2,1.1237942122186495
685,gpt-3.5-turbo,prompt2,2,0.31275349256421814
686,gpt-3.5-turbo,prompt2,2,0.36633039092055486
687,gpt-3.5-turbo,prompt2,2,0.03176620076238882
688,gpt-3.5-turbo,prompt2,2,0.22823886639676114
689,gpt-3.5-turbo,prompt2,2,0.014867485455720749
690,gpt-3.5-turbo,prompt2,2,0.0045901639344262295
691,gpt-3.5-turbo,prompt2,2,1.1642599277978338
692,gpt-3.5-turbo,prompt2,2,0.005218525766470972
693,gpt-3.5-turbo,prompt2,2,0.11428571428571428
694,gpt-3.5-turbo,prompt2,2,1.180983606557377
695,gpt-3.5-turbo,prompt2,2,0.11235294117647059
696,gpt-3.5-turbo,prompt2,2,0.032504780114722756
697,gpt-3.5-turbo,prompt2,2,0.2446755819712729
698,gpt-3.5-turbo,prompt2,2,0.052123552123552123
699,gpt-3.5-turbo,prompt2,2,1.2293844367015099
700,gpt-3.5-turbo,prompt2,2,0.047080979284369114
701,gpt-3.5-turbo,prompt2,2,0.047470331043098064
702,gpt-3.5-turbo,prompt2,2,1.2459016393442623
703,gpt-3.5-turbo,prompt2,2,1.354874651810585
704,gpt-3.5-turbo,prompt2,2,0.1951219512195122
705,gpt-3.5-turbo,prompt2,2,0.014294996751137101
706,gpt-3.5-turbo,prompt2,2,1.0806366047745357
707,gpt-3.5-turbo,prompt2,2,0.07687651331719128
708,gpt-3.5-turbo,prompt2,2,1.0
709,gpt-3.5-turbo,prompt2,2,0.13636363636363635
710,gpt-3.5-turbo,prompt2,2,0.08514013749338974
711,gpt-3.5-turbo,prompt2,2,0.16604177825388325
712,gpt-3.5-turbo,prompt2,2,0.0975103734439834
713,gpt-3.5-turbo,prompt2,2,0.16055930568948892
714,gpt-3.5-turbo,prompt2,2,1.2155255544840886
715,gpt-3.5-turbo,prompt2,2,0.21548387096774194
716,gpt-3.5-turbo,prompt2,2,0.2638888888888889
717,gpt-3.5-turbo,prompt2,2,0.29845814977973567
718,gpt-3.5-turbo,prompt2,2,0.13564213564213565
719,gpt-3.5-turbo,prompt2,2,0.3136818687430478
720,gpt-3.5-turbo,prompt2,2,0.21156373193166886
721,gpt-3.5-turbo,prompt2,2,0.08708708708708708
722,gpt-3.5-turbo,prompt2,2,0.31624863685932386
723,gpt-3.5-turbo,prompt2,2,0.3282442748091603
724,gpt-3.5-turbo,prompt2,2,0.1777535441657579
725,gpt-3.5-turbo,prompt2,2,0.11991869918699187
726,gpt-3.5-turbo,prompt2,2,0.20211898940505296
727,gpt-3.5-turbo,prompt2,2,0.01805416248746239
728,gpt-3.5-turbo,prompt2,2,0.29878048780487804
729,gpt-3.5-turbo,prompt2,2,0.02217741935483871
730,gpt-3.5-turbo,prompt2,2,0.13094170403587443
731,gpt-3.5-turbo,prompt2,2,0.12048192771084337
732,gpt-3.5-turbo,prompt2,2,0.6143533123028391
733,gpt-3.5-turbo,prompt2,2,0.15807560137457044
734,gpt-3.5-turbo,prompt2,2,0.1669278996865204
735,gpt-3.5-turbo,prompt2,2,0.113997113997114
736,gpt-3.5-turbo,prompt2,2,0.02122641509433962
737,gpt-3.5-turbo,prompt2,2,0.14641288433382138
738,gpt-3.5-turbo,prompt2,2,0.15578539107950873
739,gpt-3.5-turbo,prompt2,2,0.9370424597364568
740,gpt-3.5-turbo,prompt2,2,0.12450851900393185
741,gpt-3.5-turbo,prompt2,2,0.38948701709943
742,gpt-3.5-turbo,prompt2,2,0.10575635876840696
743,gpt-3.5-turbo,prompt2,2,0.04026354319180088
744,gpt-3.5-turbo,prompt2,2,0.092790863668808
745,gpt-3.5-turbo,prompt2,2,0.04806312769010043
746,gpt-3.5-turbo,prompt2,2,0.3005671077504726
747,gpt-3.5-turbo,prompt2,2,0.43723628691983124
748,gpt-3.5-turbo,prompt2,2,0.35473251028806585
749,gpt-3.5-turbo,prompt2,2,0.363080684596577
750,gpt-3.5-turbo,prompt2,2,0.10380034032898469
751,gpt-3.5-turbo,prompt2,2,0.37012987012987014
752,gpt-3.5-turbo,prompt2,2,0.06053811659192825
753,gpt-3.5-turbo,prompt2,2,0.10309278350515463
754,gpt-3.5-turbo,prompt2,2,0.05203503348789284
755,gpt-3.5-turbo,prompt2,2,0.07925531914893617
756,gpt-3.5-turbo,prompt2,2,0.11089303238469088
757,gpt-3.5-turbo,prompt2,2,0.2761904761904762
758,gpt-3.5-turbo,prompt2,2,0.15789473684210525
759,gpt-3.5-turbo,prompt2,5,0.3186907838070629
760,gpt-3.5-turbo,prompt2,5,0.4780361757105943
761,gpt-3.5-turbo,prompt2,5,0.302880658436214
762,gpt-3.5-turbo,prompt2,5,0.304059652029826
763,gpt-3.5-turbo,prompt2,5,0.09688013136288999
764,gpt-3.5-turbo,prompt2,5,0.19230769230769232
765,gpt-3.5-turbo,prompt2,5,0.21212121212121213
766,gpt-3.5-turbo,prompt2,5,1.3215573179524154
767,gpt-3.5-turbo,prompt2,5,0.1321455085374907
768,gpt-3.5-turbo,prompt2,5,0.2116788321167883
769,gpt-3.5-turbo,prompt2,5,0.12028985507246377
770,gpt-3.5-turbo,prompt2,5,0.06488011283497884
771,gpt-3.5-turbo,prompt2,5,0.08379888268156424
772,gpt-3.5-turbo,prompt2,5,0.08725761772853186
773,gpt-3.5-turbo,prompt2,5,0.2052313883299799
774,gpt-3.5-turbo,prompt2,5,0.10344827586206896
775,gpt-3.5-turbo,prompt2,5,0.7234352256186317
776,gpt-3.5-turbo,prompt2,5,0.06392045454545454
777,gpt-3.5-turbo,prompt2,5,0.17207334273624825
778,gpt-3.5-turbo,prompt2,5,0.0821529745042493
779,gpt-3.5-turbo,prompt2,5,0.26018099547511314
780,gpt-3.5-turbo,prompt2,5,0.02262443438914027
781,gpt-3.5-turbo,prompt2,5,0.2573208722741433
782,gpt-3.5-turbo,prompt2,5,0.1664516129032258
783,gpt-3.5-turbo,prompt2,5,0.2505694760820046
784,gpt-3.5-turbo,prompt2,5,0.175
785,gpt-3.5-turbo,prompt2,5,0.2508731082654249
786,gpt-3.5-turbo,prompt2,5,1.4302261445118587
787,gpt-3.5-turbo,prompt2,5,0.1915244909190974
788,gpt-3.5-turbo,prompt2,5,0.10058823529411764
789,gpt-3.5-turbo,prompt2,5,0.06760048721071864
790,gpt-3.5-turbo,prompt2,5,0.1226890756302521
791,gpt-3.5-turbo,prompt2,5,0.33896158716758124
792,gpt-3.5-turbo,prompt2,5,0.32967581047381544
793,gpt-3.5-turbo,prompt2,5,0.105653912050257
794,gpt-3.5-turbo,prompt2,5,0.10057803468208093
795,gpt-3.5-turbo,prompt2,5,0.005082592121982211
796,gpt-3.5-turbo,prompt2,5,0.1357615894039735
797,gpt-3.5-turbo,prompt2,5,0.13829201101928373
798,gpt-3.5-turbo,prompt2,5,0.060810810810810814
799,gpt-3.5-turbo,prompt2,5,0.14238773274917854
800,gpt-3.5-turbo,prompt2,5,0.15989010989010988
801,gpt-3.5-turbo,prompt2,5,0.21099947117927023
802,gpt-3.5-turbo,prompt2,5,0.12338028169014084
803,gpt-3.5-turbo,prompt2,5,1.3068947641264903
804,gpt-3.5-turbo,prompt2,5,0.36059301769488283
805,gpt-3.5-turbo,prompt2,5,0.14429741650913674
806,gpt-3.5-turbo,prompt2,5,0.16657796700372537
807,gpt-3.5-turbo,prompt2,5,0.13771063335270192
808,gpt-3.5-turbo,prompt2,5,0.07654013690105788
809,gpt-3.5-turbo,prompt2,5,0.5491913746630728
810,gpt-3.5-turbo,prompt2,5,0.03823720025923526
811,gpt-3.5-turbo,prompt2,5,0.17094972067039105
812,gpt-3.5-turbo,prompt2,5,0.5005889281507656
813,gpt-3.5-turbo,prompt2,5,0.0654911838790932
814,gpt-3.5-turbo,prompt2,5,0.0789980732177264
815,gpt-3.5-turbo,prompt2,5,0.1206896551724138
816,gpt-3.5-turbo,prompt2,5,0.27574426549536357
817,gpt-3.5-turbo,prompt2,5,0.4299191374663073
818,gpt-3.5-turbo,prompt2,5,0.1606837606837607
819,gpt-3.5-turbo,prompt2,5,0.1070559610705596
820,gpt-3.5-turbo,prompt2,5,0.32075471698113206
821,gpt-3.5-turbo,prompt2,5,0.26830808080808083
822,gpt-3.5-turbo,prompt2,5,0.40837161817253703
823,gpt-3.5-turbo,prompt2,5,0.20543175487465182
824,gpt-3.5-turbo,prompt2,5,1.4219154443485764
825,gpt-3.5-turbo,prompt2,5,0.6566005176876618
826,gpt-3.5-turbo,prompt2,5,0.6669542709232097
827,gpt-3.5-turbo,prompt2,5,0.8938740293356342
828,gpt-3.5-turbo,prompt2,5,1.2053494391716997
829,gpt-3.5-turbo,prompt2,5,0.11361079865016872
830,gpt-3.5-turbo,prompt2,5,0.3998242530755712
831,gpt-3.5-turbo,prompt2,5,0.2620760534429599
832,gpt-3.5-turbo,prompt2,5,0.0783625730994152
833,gpt-3.5-turbo,prompt2,5,0.255157437567861
834,gpt-3.5-turbo,prompt2,5,0.2631578947368421
835,gpt-3.5-turbo,prompt2,5,0.37642276422764226
836,gpt-3.5-turbo,prompt2,5,0.30740393626991563
837,gpt-3.5-turbo,prompt2,5,0.38083333333333336
838,gpt-3.5-turbo,prompt2,5,0.3046237533998187
839,gpt-3.5-turbo,prompt2,5,0.2040133779264214
840,gpt-3.5-turbo,prompt2,5,0.33129904097646035
841,gpt-3.5-turbo,prompt2,5,0.14923747276688454
842,gpt-3.5-turbo,prompt2,5,0.22643553629469124
843,gpt-3.5-turbo,prompt2,5,0.2989228007181329
844,gpt-3.5-turbo,prompt2,5,0.48210668467251855
845,gpt-3.5-turbo,prompt2,5,0.23094170403587444
846,gpt-3.5-turbo,prompt2,10,1.0
847,gpt-3.5-turbo,prompt2,10,0.1141552511415525
848,gpt-3.5-turbo,prompt2,10,0.13825983313468415
849,gpt-3.5-turbo,prompt2,10,0.39184952978056425
850,gpt-3.5-turbo,prompt2,10,0.4333605887162715
851,gpt-3.5-turbo,prompt2,10,0.21509009009009009
852,gpt-3.5-turbo,prompt2,10,0.2184782608695652
853,gpt-3.5-turbo,prompt2,10,0.13301088270858524
854,gpt-3.5-turbo,prompt2,10,0.2908912830558276
855,gpt-3.5-turbo,prompt2,10,0.23395853899308983
856,gpt-3.5-turbo,prompt2,10,0.2299229922992299
857,gpt-3.5-turbo,prompt2,10,0.14097968936678615
858,gpt-3.5-turbo,prompt2,10,0.1368038740920097
859,gpt-3.5-turbo,prompt2,10,0.17152466367713004
860,gpt-3.5-turbo,prompt2,10,0.13825983313468415
861,gpt-3.5-turbo,prompt2,10,0.28557784145176696
862,gpt-3.5-turbo,prompt2,10,0.2772772772772773
863,gpt-3.5-turbo,prompt2,10,0.4534798534798535
864,gpt-3.5-turbo,prompt2,10,0.180931744312026
865,gpt-3.5-turbo,prompt2,10,0.15538290788013318
866,gpt-3.5-turbo,prompt2,10,0.17446808510638298
867,gpt-3.5-turbo,prompt2,10,0.11212814645308924
868,gpt-3.5-turbo,prompt2,10,0.21932681867535286
869,gpt-3.5-turbo,prompt2,10,0.19488817891373802
870,gpt-3.5-turbo,prompt2,10,0.12612612612612611
871,gpt-3.5-turbo,prompt2,10,0.12906846240179573
872,gpt-3.5-turbo,prompt2,10,0.39404553415061294
873,gpt-3.5-turbo,prompt2,10,0.13885778275475924
874,gpt-3.5-turbo,prompt2,10,0.23974082073434125
875,gpt-3.5-turbo,prompt2,10,0.19230769230769232
876,gpt-3.5-turbo,prompt2,10,0.13592233009708737
877,gpt-3.5-turbo,prompt2,10,0.2032854209445585
878,gpt-3.5-turbo,prompt2,10,0.1921443736730361
879,gpt-3.5-turbo,prompt2,10,0.16896551724137931
880,gpt-3.5-turbo,prompt2,10,0.11212814645308924
881,gpt-3.5-turbo,prompt2,10,0.22061855670103092
882,gpt-3.5-turbo,prompt2,10,0.518595041322314
883,gpt-3.5-turbo,prompt2,10,0.13825983313468415
884,gpt-3.5-turbo,prompt2,10,0.29608938547486036
885,gpt-3.5-turbo,prompt2,10,0.3192982456140351
886,gpt-3.5-turbo,prompt2,10,0.15926327193932827
887,gpt-3.5-turbo,prompt2,10,0.3125
888,gpt-3.5-turbo,prompt2,10,0.1434878587196468
889,gpt-3.5-turbo,prompt2,10,0.13565426170468187
890,gpt-3.5-turbo,prompt2,10,0.13477737665463296
891,gpt-3.5-turbo,prompt2,10,0.29345794392523367
892,gpt-3.5-turbo,prompt2,10,0.29411764705882354
893,gpt-3.5-turbo,prompt2,10,0.2261251372118551
894,gpt-3.5-turbo,prompt2,10,0.14537444933920704
895,gpt-3.5-turbo,prompt2,10,0.0892018779342723
896,gpt-3.5-turbo,prompt2,10,0.29068673565381
897,gpt-3.5-turbo,prompt2,10,0.32458442694663164
898,gpt-3.5-turbo,prompt2,10,0.16592920353982302
899,gpt-3.5-turbo,prompt2,10,0.22408026755852842
900,gpt-3.5-turbo,prompt2,10,0.21932681867535286
901,gpt-3.5-turbo,prompt2,10,0.3339333933393339
902,gpt-3.5-turbo,prompt2,10,0.13681868743047831
903,gpt-3.5-turbo,prompt2,10,0.09872241579558652
904,gpt-3.5-turbo,prompt2,10,0.11516533637400228
905,gpt-3.5-turbo,prompt2,10,0.9458762886597938
906,gpt-3.5-turbo,prompt2,10,0.2538293216630197
907,gpt-3.5-turbo,prompt2,10,0.23452768729641693
908,gpt-3.5-turbo,prompt2,10,0.22939424031777558
909,gpt-3.5-turbo,prompt2,10,0.17275747508305647
910,gpt-3.5-turbo,prompt2,10,0.13652694610778443
911,gpt-3.5-turbo,prompt2,10,0.1768219832735962
912,gpt-3.5-turbo,prompt2,10,0.23772102161100198
913,gpt-3.5-turbo,prompt2,10,0.2454835281615303
914,gpt-3.5-turbo,prompt2,10,0.4444444444444444
915,gpt-3.5-turbo,prompt2,10,0.3275705186533212
916,gpt-3.5-turbo,prompt2,10,0.28421052631578947
917,gpt-3.5-turbo,prompt2,10,0.298050139275766
918,gpt-3.5-turbo,prompt2,10,0.07177033492822966
919,gpt-3.5-turbo,prompt2,10,0.15191256830601094
920,gpt-3.5-turbo,prompt2,10,0.28679245283018867
921,gpt-3.5-turbo,prompt2,10,0.26993166287015946
922,gpt-3.5-turbo,prompt2,10,0.2444140446876425
923,gpt-3.5-turbo,prompt2,10,0.3138536984062117
924,gpt-3.5-turbo,prompt2,10,0.664450527962456
925,gpt-3.5-turbo,prompt2,10,0.625105663567202
926,gpt-3.5-turbo,prompt2,10,0.1816816816816817
927,gpt-3.5-turbo,prompt2,10,0.16993706034801925
928,gpt-3.5-turbo,prompt2,10,0.06626984126984127
929,gpt-3.5-turbo,prompt2,10,0.21320155312389694
930,gpt-3.5-turbo,prompt2,10,0.11202185792349727
931,gpt-3.5-turbo,prompt2,10,0.28625429553264603
932,gpt-3.5-turbo,prompt2,10,0.12179908076165463
933,gpt-3.5-turbo,prompt2,10,0.3135259356533158
934,gpt-3.5-turbo,prompt2,10,0.08673946957878315
935,gpt-3.5-turbo,prompt2,10,0.15467836257309941
936,gpt-3.5-turbo,prompt2,10,0.07783312577833126
937,gpt-3.5-turbo,prompt2,10,0.17306556408741877
938,gpt-3.5-turbo,prompt2,10,0.06448626966985499
939,gpt-3.5-turbo,prompt2,10,0.054173228346456694
940,gpt-3.5-turbo,prompt2,10,0.03691813804173355
941,gpt-3.5-turbo,prompt2,10,0.05423620025673941
942,gpt-3.5-turbo,prompt2,10,0.17522464698331194
943,gpt-3.5-turbo,prompt2,10,0.20672097759674135
944,gpt-3.5-turbo,prompt2,10,0.023944549464398234
945,gpt-3.5-turbo,prompt2,10,0.12014902204284383
946,gpt-3.5-turbo,prompt2,10,0.15083440308087293
947,gpt-3.5-turbo,prompt2,10,0.06515754053227286
948,gpt-3.5-turbo,prompt2,10,0.5372378886478669
949,gpt-3.5-turbo,prompt2,10,0.1803594351732991
950,gpt-3.5-turbo,prompt2,10,0.16046213093709885
951,gpt-3.5-turbo,prompt2,10,0.09365910413030831
952,gpt-3.5-turbo,prompt2,10,0.0566151983045716
953,gpt-3.5-turbo,prompt2,10,0.09926695174098961
954,gpt-3.5-turbo,prompt2,10,0.04123076923076923
955,gpt-3.5-turbo,prompt2,10,0.0025673940949935813
956,gpt-3.5-turbo,prompt2,10,0.08471563981042654
957,gpt-3.5-turbo,prompt2,10,0.05115712545676005
958,gpt-3.5-turbo,prompt2,10,0.029717682020802376
959,gpt-3.5-turbo,prompt2,10,0.07064555420219244
960,gpt-3.5-turbo,prompt2,10,0.1005586592178771
961,gpt-3.5-turbo,prompt2,10,0.053810354857475276
962,gpt-3.5-turbo,prompt2,10,0.13824107895476256
963,gpt-3.5-turbo,prompt2,10,0.08006863025450386
964,gpt-3.5-turbo,prompt2,10,0.16773696378114564
965,gpt-3.5-turbo,prompt2,10,0.004906470407850353
966,gpt-3.5-turbo,prompt2,10,0.05827776167004929
967,gpt-3.5-turbo,prompt2,10,0.1597669426556271
968,gpt-3.5-turbo,prompt2,10,0.1393507521773555
969,gpt-3.5-turbo,prompt2,10,1.0187059184299294
970,gpt-3.5-turbo,prompt2,10,0.1031390134529148
971,gpt-3.5-turbo,prompt2,10,0.2533831077928138
972,gpt-3.5-turbo,prompt2,10,0.11480022509848059
973,gpt-3.5-turbo,prompt2,10,0.10162829870859068
974,gpt-3.5-turbo,prompt2,10,0.14498319731156986
975,gpt-3.5-turbo,prompt2,10,0.12620837808807733
976,gpt-3.5-turbo,prompt2,10,0.0321390937829294
977,gpt-3.5-turbo,prompt2,10,0.15987460815047022
978,gpt-3.5-turbo,prompt2,10,0.0560280140070035
979,gpt-3.5-turbo,prompt2,10,0.1753859348198971
980,gpt-3.5-turbo,prompt2,10,0.4294478527607362
981,gpt-3.5-turbo,prompt2,10,0.034583333333333334
982,gpt-3.5-turbo,prompt2,10,0.13478082752970094
983,gpt-3.5-turbo,prompt2,10,0.208955223880597
984,gpt-3.5-turbo,prompt2,10,0.12695525645689343
985,gpt-3.5-turbo,prompt2,10,0.11292897047086992
986,gpt-3.5-turbo,prompt2,10,0.6293532338308457
987,gpt-3.5-turbo,prompt2,10,0.11474192350538433
988,gpt-3.5-turbo,prompt2,10,0.132130196583951
989,gpt-3.5-turbo,prompt2,10,0.16328281384043467
990,gpt-3.5-turbo,prompt2,10,0.06194959003947768
991,gpt-3.5-turbo,prompt2,10,0.04017857142857143
992,gpt-3.5-turbo,prompt2,10,0.08942364824717766
993,gpt-3.5-turbo,prompt2,10,0.06343906510851419
994,gpt-3.5-turbo,prompt2,10,0.11956231651988257
995,gpt-3.5-turbo,prompt2,10,0.4757177354440569
996,gpt-3.5-turbo,prompt2,10,0.15915414579855314
997,gpt-3.5-turbo,prompt2,20,0.1157556270096463
998,gpt-3.5-turbo,prompt2,20,0.09037212049616067
999,gpt-3.5-turbo,prompt2,20,0.05595970900951315
1000,gpt-3.5-turbo,prompt2,20,0.12486772486772486
1001,gpt-3.5-turbo,prompt2,20,0.11503957783641161
1002,gpt-3.5-turbo,prompt2,20,0.14753272910372608
1003,gpt-3.5-turbo,prompt2,20,0.0970873786407767
1004,gpt-3.5-turbo,prompt2,20,0.16584158415841585
1005,gpt-3.5-turbo,prompt2,20,0.3455240174672489
1006,gpt-3.5-turbo,prompt2,20,0.044386422976501305
1007,gpt-3.5-turbo,prompt2,20,0.27530920751259735
1008,gpt-3.5-turbo,prompt2,20,0.28549141965678626
1009,gpt-3.5-turbo,prompt2,20,0.14092276830491474
1010,gpt-3.5-turbo,prompt2,20,0.22496632240682532
1011,gpt-3.5-turbo,prompt2,20,0.2529628116060482
1012,gpt-3.5-turbo,prompt2,20,0.2797118847539016
1013,gpt-3.5-turbo,prompt2,20,0.10124688279301745
1014,gpt-3.5-turbo,prompt2,20,0.27195809830781625
1015,gpt-3.5-turbo,prompt2,20,0.18086080586080586
1016,gpt-3.5-turbo,prompt2,20,0.031453362255965296
1017,gpt-3.5-turbo,prompt2,20,0.27210335082761405
1018,gpt-3.5-turbo,prompt2,20,0.15556768558951964
1019,gpt-3.5-turbo,prompt2,20,0.20017482517482518
1020,gpt-3.5-turbo,prompt2,20,0.10117526826775677
1021,gpt-3.5-turbo,prompt2,20,0.16375344986200552
1022,gpt-3.5-turbo,prompt2,20,0.10503175378602833
1023,gpt-3.5-turbo,prompt2,20,0.162117903930131
1024,gpt-3.5-turbo,prompt2,20,0.312
1025,gpt-3.5-turbo,prompt2,20,0.13919213973799127
1026,gpt-3.5-turbo,prompt2,20,0.2979274611398964
1027,gpt-3.5-turbo,prompt2,20,0.18066847335140018
1028,gpt-3.5-turbo,prompt2,20,0.23971149766652525
1029,gpt-3.5-turbo,prompt2,20,0.2003491924923614
1030,gpt-3.5-turbo,prompt2,20,0.11454809086515225
1031,gpt-3.5-turbo,prompt2,20,0.1647114030971375
1032,gpt-3.5-turbo,prompt2,20,0.10905550146056475
1033,gpt-3.5-turbo,prompt2,20,0.25890637945318973
1034,gpt-3.5-turbo,prompt2,20,0.8908296943231441
1035,gpt-3.5-turbo,prompt2,20,0.23067173637515842
1036,gpt-3.5-turbo,prompt2,20,0.18930957683741648
1037,gpt-3.5-turbo,prompt2,20,0.06457094307561598
1038,gpt-3.5-turbo,prompt2,20,0.19458668617410388
1039,gpt-3.5-turbo,prompt2,20,0.15438324282389448
1040,gpt-3.5-turbo,prompt2,20,0.1529968454258675
1041,gpt-3.5-turbo,prompt2,20,0.12758620689655173
1042,gpt-3.5-turbo,prompt2,20,0.5068790731354091
1043,gpt-3.5-turbo,prompt2,20,0.14446227929373998
1044,gpt-3.5-turbo,prompt2,20,0.2766497461928934
1045,gpt-3.5-turbo,prompt2,20,0.13170731707317074
1046,gpt-3.5-turbo,prompt2,20,0.1593851132686084
1047,gpt-3.5-turbo,prompt2,20,0.10663308144416457
1048,gpt-3.5-turbo,prompt2,20,0.2925801011804384
1049,gpt-3.5-turbo,prompt2,20,0.1767905711695376
1050,gpt-3.5-turbo,prompt2,20,0.09170305676855896
1051,gpt-3.5-turbo,prompt2,20,0.03171806167400881
1052,gpt-3.5-turbo,prompt2,20,1.0616500453309157
1053,gpt-3.5-turbo,prompt2,20,0.2601994560290118
1054,gpt-3.5-turbo,prompt2,20,0.1565778853914447
1055,gpt-3.5-turbo,prompt2,20,0.5288611544461779
1056,gpt-3.5-turbo,prompt2,20,0.18440779610194902
1057,gpt-3.5-turbo,prompt2,20,0.152876280535855
1058,gpt-3.5-turbo,prompt2,20,0.22920065252854813
1059,gpt-3.5-turbo,prompt2,20,0.7161512027491409
1060,gpt-3.5-turbo,prompt2,20,1.3936087295401403
1061,gpt-3.5-turbo,prompt2,20,0.09836065573770492
1062,gpt-3.5-turbo,prompt2,20,0.17341040462427745
1063,gpt-3.5-turbo,prompt2,20,0.1481164383561644
1064,gpt-3.5-turbo,prompt2,20,0.21717530163236337
1065,gpt-3.5-turbo,prompt2,20,0.2801346801346801
1066,gpt-3.5-turbo,prompt2,20,0.05729632945389436
1067,gpt-3.5-turbo,prompt2,20,0.23857142857142857
1068,gpt-3.5-turbo,prompt2,20,0.5768421052631579
1069,gpt-3.5-turbo,prompt2,20,0.10321489001692047
1070,gpt-3.5-turbo,prompt2,20,0.07134703196347032
1071,gpt-3.5-turbo,prompt2,20,0.007779772591262717
1072,gpt-3.5-turbo,prompt2,20,0.13529765484064943
1073,gpt-3.5-turbo,prompt2,20,0.35487232933819696
1074,gpt-3.5-turbo,prompt2,20,0.07000486144871172
1075,gpt-3.5-turbo,prompt2,20,0.20077783179387457
1076,gpt-3.5-turbo,prompt2,20,0.2522761760242792
1077,gpt-3.5-turbo,prompt2,20,0.11606756171502815
1078,gpt-3.5-turbo,prompt2,20,1.250903251706142
1079,gpt-3.5-turbo,prompt2,20,1.5853184248906174
1080,gpt-3.5-turbo,prompt2,20,0.12276785714285714
1081,gpt-3.5-turbo,prompt2,20,0.6737967914438503
1082,gpt-3.5-turbo,prompt2,20,0.003972194637537239
1083,gpt-3.5-turbo,prompt2,20,0.144263698630137
1084,gpt-3.5-turbo,prompt2,20,0.3240279162512463
1085,gpt-3.5-turbo,prompt2,20,0.0927694406548431
1086,gpt-3.5-turbo,prompt2,20,0.1308284291534631
1087,gpt-3.5-turbo,prompt2,20,1.178963110667996
1088,gpt-3.5-turbo,prompt2,20,0.16177096636866753
1089,gpt-3.5-turbo,prompt2,20,0.0941336971350614
1090,gpt-3.5-turbo,prompt2,20,0.17107438016528925
1091,gpt-3.5-turbo,prompt2,20,0.040326452232357174
1092,gpt-3.5-turbo,prompt2,20,0.168077900084674
1093,gpt-3.5-turbo,prompt2,20,1.269690927218345
1094,gpt-3.5-turbo,prompt2,20,0.1553398058252427
1095,gpt-3.5-turbo,prompt2,20,0.14046288906624102
1096,gpt-3.5-turbo,prompt2,20,0.9441340782122905
1097,gpt-3.5-turbo,prompt2,20,0.0039856516540454365
1098,gpt-3.5-turbo,prompt2,20,0.07313432835820896
1099,gpt-3.5-turbo,prompt2,20,0.8893740902474527
1100,gpt-3.5-turbo,prompt2,20,0.023679417122040074
1101,gpt-3.5-turbo,prompt2,20,0.005936920222634508
1102,gpt-3.5-turbo,prompt2,20,1.281889178133135
1103,gpt-3.5-turbo,prompt2,20,0.1406480117820324
1104,gpt-3.5-turbo,prompt2,20,0.011843079200592153
1105,gpt-3.5-turbo,prompt2,20,0.11529850746268656
1106,gpt-3.5-turbo,prompt2,20,0.044412607449856735
1107,gpt-3.5-turbo,prompt2,20,0.1385237613751264
1108,gpt-3.5-turbo,prompt2,20,0.002976190476190476
1109,gpt-3.5-turbo,prompt2,20,0.10970149253731343
1110,gpt-3.5-turbo,prompt2,20,0.5977611940298507
1111,gpt-3.5-turbo,prompt2,20,1.2861940298507464
1112,gpt-3.5-turbo,prompt2,20,0.15081748415081747
1113,gpt-3.5-turbo,prompt2,20,0.002976190476190476
1114,gpt-3.5-turbo,prompt2,20,0.023332118118847976
1115,gpt-3.5-turbo,prompt2,20,0.002976190476190476
1116,gpt-3.5-turbo,prompt2,20,0.0522250827510114
1117,gpt-3.5-turbo,prompt2,20,0.06388206388206388
1118,gpt-3.5-turbo,prompt2,20,0.04212454212454213
1119,gpt-3.5-turbo,prompt2,20,0.045584045584045586
1120,gpt-3.5-turbo,prompt2,20,0.019751280175566936
1121,gpt-3.5-turbo,prompt2,20,0.002976190476190476
1122,gpt-3.5-turbo,prompt2,20,1.019402985074627
1123,gpt-3.5-turbo,prompt2,20,1.0488805970149253
1124,gpt-3.5-turbo,prompt2,20,0.043198857550874686
1125,gpt-3.5-turbo,prompt2,20,0.02774694783573807
1126,gpt-3.5-turbo,prompt2,20,0.06505771248688352
1127,gpt-3.5-turbo,prompt2,20,0.11580336522599802
1128,gpt-3.5-turbo,prompt2,20,0.02397149335924846
1129,gpt-3.5-turbo,prompt2,20,0.043244949494949496
1130,gpt-3.5-turbo,prompt2,20,0.04114832535885168
1131,gpt-3.5-turbo,prompt2,20,0.002545338848234171
1132,gpt-3.5-turbo,prompt2,20,0.278524449528167
1133,gpt-3.5-turbo,prompt2,20,0.01384083044982699
1134,gpt-3.5-turbo,prompt2,20,0.09650145772594752
1135,gpt-3.5-turbo,prompt2,20,0.4753846153846154
1136,gpt-3.5-turbo,prompt2,20,1.0861244019138756
1137,gpt-3.5-turbo,prompt2,20,0.048156049984760745
1138,gpt-3.5-turbo,prompt2,20,0.041589648798521256
1139,gpt-3.5-turbo,prompt2,20,0.19694123960289778
1140,gpt-3.5-turbo,prompt2,20,0.7269537480063796
1141,gpt-3.5-turbo,prompt2,40,0.1422360248447205
1142,gpt-3.5-turbo,prompt2,40,1.2360608254887762
1143,gpt-3.5-turbo,prompt2,40,0.21690307328605202
1144,gpt-3.5-turbo,prompt2,40,0.15413533834586465
1145,gpt-3.5-turbo,prompt2,40,0.1623931623931624
1146,gpt-3.5-turbo,prompt2,40,1.2194062273714699
1147,gpt-3.5-turbo,prompt2,40,1.163649529326575
1148,gpt-3.5-turbo,prompt2,40,1.1520637219406227
1149,gpt-3.5-turbo,prompt2,40,0.11813537675606642
1150,gpt-3.5-turbo,prompt2,40,0.16167023554603854
1151,gpt-3.5-turbo,prompt2,40,0.10097087378640776
1152,gpt-3.5-turbo,prompt2,40,0.06271951831409935
1153,gpt-3.5-turbo,prompt2,40,0.09510745313214448
1154,gpt-3.5-turbo,prompt2,40,0.06155832974601808
1155,gpt-3.5-turbo,prompt2,40,0.1141348497156783
1156,gpt-3.5-turbo,prompt2,40,0.05455243949289282
1157,gpt-3.5-turbo,prompt2,40,0.10602759622367465
1158,gpt-3.5-turbo,prompt2,40,0.09554140127388536
1159,gpt-3.5-turbo,prompt2,40,0.06813020439061317
1160,gpt-3.5-turbo,prompt2,40,0.11893203883495146
1161,gpt-3.5-turbo,prompt2,40,0.11011080332409973
1162,gpt-3.5-turbo,prompt2,40,0.0716566158212132
1163,gpt-3.5-turbo,prompt2,40,0.016191481872580078
1164,gpt-3.5-turbo,prompt2,40,0.07634338138925295
1165,gpt-3.5-turbo,prompt2,40,0.07194470625196356
1166,gpt-3.5-turbo,prompt2,40,0.00219435736677116
1167,gpt-3.5-turbo,prompt2,40,0.10444316214656665
1168,gpt-3.5-turbo,prompt2,40,0.014023060143346837
1169,gpt-3.5-turbo,prompt2,40,0.022934338674206724
1170,gpt-3.5-turbo,prompt2,40,0.0025078369905956114
1171,gpt-3.5-turbo,prompt2,40,0.10692899914456801
1172,gpt-3.5-turbo,prompt2,40,0.09311150029188558
1173,gpt-3.5-turbo,prompt2,40,0.05470660146699267
1174,gpt-3.5-turbo,prompt2,40,0.48841354723707664
1175,gpt-3.5-turbo,prompt2,40,0.2402557856272838
1176,gpt-3.5-turbo,prompt2,40,0.08114351718163441
1177,gpt-3.5-turbo,prompt2,40,0.025122549019607844
1178,gpt-3.5-turbo,prompt2,40,0.06688563750373246
1179,gpt-3.5-turbo,prompt2,40,0.3986297103706011
1180,gpt-3.5-turbo,prompt2,40,0.02541575149042987
1181,gpt-3.5-turbo,prompt2,40,0.08497961743493258
1182,gpt-3.5-turbo,prompt2,40,0.007832080200501253
1183,gpt-3.5-turbo,prompt2,40,0.10138378988986162
1184,gpt-3.5-turbo,prompt2,40,0.9994351878000565
1185,gpt-3.5-turbo,prompt2,40,0.031467557783347255
1186,gpt-3.5-turbo,prompt2,40,0.07992614085993141
1187,gpt-3.5-turbo,prompt2,40,0.12440191387559808
1188,gpt-3.5-turbo,prompt2,40,0.06691648822269808
1189,gpt-3.5-turbo,prompt2,40,0.540802585510369
1190,gpt-3.5-turbo,prompt2,40,0.19324894514767932
1191,gpt-3.5-turbo,prompt2,40,0.08278145695364239
1192,gpt-3.5-turbo,prompt2,40,0.04802021903959562
1193,gpt-3.5-turbo,prompt2,40,0.04195205479452055
1194,gpt-3.5-turbo,prompt2,40,0.26777408637873756
1195,gpt-3.5-turbo,prompt2,40,0.22043386983904828
1196,gpt-3.5-turbo,prompt2,40,0.2765685019206146
1197,gpt-3.5-turbo,prompt2,40,0.29770043505282784
1198,gpt-3.5-turbo,prompt2,40,0.051694915254237285
1199,gpt-3.5-turbo,prompt2,40,0.05042016806722689
1200,gpt-3.5-turbo,prompt2,40,0.7444444444444445
1201,gpt-3.5-turbo,prompt2,40,0.23597025016903314
1202,gpt-3.5-turbo,prompt2,40,0.20149253731343283
1203,gpt-3.5-turbo,prompt2,40,0.22822174226061914
1204,gpt-3.5-turbo,prompt2,40,0.13409961685823754
1205,gpt-3.5-turbo,prompt2,40,0.2501936483346243
1206,gpt-3.5-turbo,prompt2,40,0.2796474358974359
1207,gpt-3.5-turbo,prompt2,40,0.3586326767091541
1208,gpt-3.5-turbo,prompt2,40,0.14783927217589082
1209,gpt-3.5-turbo,prompt2,40,0.33646506165590134
1210,gpt-3.5-turbo,prompt2,40,0.05439330543933055
1211,gpt-3.5-turbo,prompt2,40,0.08224755700325732
1212,gpt-3.5-turbo,prompt2,40,0.11993769470404984
1213,gpt-3.5-turbo,prompt2,40,0.06723404255319149
1214,gpt-3.5-turbo,prompt2,40,0.2884130982367758
1215,gpt-3.5-turbo,prompt2,40,0.0664983164983165
1216,gpt-3.5-turbo,prompt2,40,0.6236383442265795
1217,gpt-3.5-turbo,prompt2,40,0.10812943962115233
1218,gpt-3.5-turbo,prompt2,40,0.2711864406779661
1219,gpt-3.5-turbo,prompt2,40,0.10333863275039745
1220,gpt-3.5-turbo,prompt2,40,0.29638854296388545
1221,gpt-3.5-turbo,prompt2,40,0.08813838550247118
1222,gpt-3.5-turbo,prompt2,40,0.3079777365491651
1223,gpt-3.5-turbo,prompt2,40,0.2774936061381074
1224,gpt-3.5-turbo,prompt2,40,0.6245954692556634
1225,gpt-3.5-turbo,prompt2,40,0.08353609083536091
1226,gpt-3.5-turbo,prompt2,40,0.32294617563739375
1227,gpt-3.5-turbo,prompt2,40,0.2803129074315515
1228,gpt-3.5-turbo,prompt2,40,0.20701754385964913
1229,gpt-3.5-turbo,prompt2,40,0.30144167758846657
1230,gpt-3.5-turbo,prompt2,40,0.22972051806407634
1231,gpt-3.5-turbo,prompt2,40,0.27002583979328165
1232,gpt-3.5-turbo,prompt2,40,0.1721556886227545
1233,gpt-3.5-turbo,prompt2,40,0.11023622047244094
1234,gpt-3.5-turbo,prompt2,40,0.392018779342723
1235,gpt-3.5-turbo,prompt2,40,0.09888357256778309
1236,gpt-3.5-turbo,prompt2,40,0.10119521912350597
1237,gpt-3.5-turbo,prompt2,40,0.35131744040150564
1238,gpt-3.5-turbo,prompt2,40,0.3759036144578313
1239,gpt-3.5-turbo,prompt2,40,0.034334763948497854
1240,gpt-3.5-turbo,prompt2,40,0.3242320819112628
1241,gpt-3.5-turbo,prompt2,40,0.11233307148468186
1242,gpt-3.5-turbo,prompt2,40,0.21194029850746268
1243,gpt-3.5-turbo,prompt2,40,0.2664890073284477
1244,gpt-3.5-turbo,prompt2,40,0.047217537942664416
1245,gpt-3.5-turbo,prompt2,40,0.26813471502590674
1246,gpt-3.5-turbo,prompt2,40,0.12470952749806352
1247,gpt-3.5-turbo,prompt2,40,0.12286158631415241
1248,gpt-3.5-turbo,prompt2,40,0.08610885458976442
1249,gpt-3.5-turbo,prompt2,40,0.1988472622478386
1250,gpt-3.5-turbo,prompt2,40,0.12693498452012383
1251,gpt-3.5-turbo,prompt2,40,0.21293375394321767
1252,gpt-3.5-turbo,prompt2,40,0.039182282793867124
1253,gpt-3.5-turbo,prompt2,40,0.296673455532926
1254,gpt-3.5-turbo,prompt2,40,0.08870967741935484
1255,gpt-3.5-turbo,prompt2,40,0.12824547600314712
1256,gpt-3.5-turbo,prompt2,40,0.11442006269592477
1257,gpt-3.5-turbo,prompt2,40,0.163312693498452
1258,gpt-3.5-turbo,prompt2,40,0.09888357256778309
1259,gpt-3.5-turbo,prompt2,40,0.059777967549103334
1260,gpt-3.5-turbo,prompt2,40,0.10264635124298316
1261,gpt-3.5-turbo,prompt2,40,1.0
1262,gpt-3.5-turbo,prompt2,40,1.0
1263,gpt-3.5-turbo,prompt2,40,1.0
1264,gpt-3.5-turbo,prompt2,40,0.07097591888466413
1265,gpt-3.5-turbo,prompt2,40,0.0843520782396088
1266,gpt-3.5-turbo,prompt2,40,0.9331703341483293
1267,gpt-3.5-turbo,prompt2,40,0.19829059829059828
1268,gpt-3.5-turbo,prompt2,40,0.005672609400324149
1269,gpt-3.5-turbo,prompt2,40,0.15655172413793103
1270,gpt-3.5-turbo,prompt2,40,0.2
1271,gpt-3.5-turbo,prompt2,40,0.005280259951259139
1272,gpt-3.5-turbo,prompt2,40,0.8891605541972291
1273,gpt-3.5-turbo,prompt2,40,0.03347774714454509
1274,gpt-3.5-turbo,prompt2,40,0.24908200734394126
1275,gpt-3.5-turbo,prompt2,40,0.17429637165140727
1276,gpt-3.5-turbo,prompt2,40,0.13705404450724126
1277,gpt-3.5-turbo,prompt2,40,0.10213414634146341
1278,gpt-3.5-turbo,prompt2,40,0.005691056910569106
1279,gpt-3.5-turbo,prompt2,40,0.005672609400324149
1280,gpt-3.5-turbo,prompt2,40,0.12637949448202207
1281,gpt-3.5-turbo,prompt2,40,0.19868852459016392
1282,gpt-3.5-turbo,prompt2,40,0.19370860927152317
1283,gpt-3.5-turbo,prompt2,40,0.10381511371973588
1284,gpt-3.5-turbo,prompt2,40,0.9083129584352079
1285,gpt-3.5-turbo,prompt2,40,0.0024449877750611247
1286,gpt-3.5-turbo,prompt2,40,1.1275468622656886
1287,gpt-3.5-turbo,prompt2,40,0.18225255972696247
1288,gpt-3.5-turbo,prompt2,40,0.1496881496881497
1289,gpt-3.5-turbo,prompt2,40,0.9225753871230644
1290,gpt-3.5-turbo,prompt2,40,0.09929954676555418
1291,gpt-3.5-turbo,prompt2,40,0.1866432337434095
1292,gpt-3.5-turbo,prompt2,40,0.06321839080459771
1293,gpt-3.5-turbo,prompt2,40,0.008210180623973728
1294,gpt-3.5-turbo,prompt2,40,0.04320502749410841
1295,gpt-3.5-turbo,prompt2,40,0.006952965235173824
1296,gpt-3.5-turbo,prompt2,40,0.027156549520766772
1297,gpt-3.5-turbo,prompt3,2,0.4437299035369775
1298,gpt-3.5-turbo,prompt3,2,0.5331189710610933
1299,gpt-3.5-turbo,prompt3,2,1.3961414790996785
1300,gpt-3.5-turbo,prompt3,2,0.6327974276527332
1301,gpt-3.5-turbo,prompt3,2,0.09907300115874855
1302,gpt-3.5-turbo,prompt3,2,1.4083601286173633
1303,gpt-3.5-turbo,prompt3,2,0.4662379421221865
1304,gpt-3.5-turbo,prompt3,2,0.39614147909967845
1305,gpt-3.5-turbo,prompt3,2,0.4231511254019293
1306,gpt-3.5-turbo,prompt3,2,0.8482315112540193
1307,gpt-3.5-turbo,prompt3,2,0.39807073954983924
1308,gpt-3.5-turbo,prompt3,2,0.492604501607717
1309,gpt-3.5-turbo,prompt3,2,0.04114713216957606
1310,gpt-3.5-turbo,prompt3,2,1.0
1311,gpt-3.5-turbo,prompt3,2,0.46174142480211083
1312,gpt-3.5-turbo,prompt3,2,0.11996904024767802
1313,gpt-3.5-turbo,prompt3,2,0.8428792569659442
1314,gpt-3.5-turbo,prompt3,2,0.8343023255813954
1315,gpt-3.5-turbo,prompt3,2,0.423828125
1316,gpt-3.5-turbo,prompt3,2,0.2773892773892774
1317,gpt-3.5-turbo,prompt3,2,0.3200883002207506
1318,gpt-3.5-turbo,prompt3,2,0.3333333333333333
1319,gpt-3.5-turbo,prompt3,2,0.4097087378640777
1320,gpt-3.5-turbo,prompt3,2,0.30612244897959184
1321,gpt-3.5-turbo,prompt3,2,1.12375533428165
1322,gpt-3.5-turbo,prompt3,2,0.3553921568627451
1323,gpt-3.5-turbo,prompt3,2,1.16156462585034
1324,gpt-3.5-turbo,prompt3,2,0.8883071553228621
1325,gpt-3.5-turbo,prompt3,2,0.4681274900398406
1326,gpt-3.5-turbo,prompt3,2,0.3938053097345133
1327,gpt-3.5-turbo,prompt3,2,0.12020460358056266
1328,gpt-3.5-turbo,prompt3,2,0.8099378881987578
1329,gpt-3.5-turbo,prompt3,2,0.4075471698113208
1330,gpt-3.5-turbo,prompt3,2,1.3948275862068966
1331,gpt-3.5-turbo,prompt3,2,0.9155844155844156
1332,gpt-3.5-turbo,prompt3,2,0.30021141649048627
1333,gpt-3.5-turbo,prompt3,2,0.9341228719467062
1334,gpt-3.5-turbo,prompt3,2,0.21534653465346534
1335,gpt-3.5-turbo,prompt3,2,0.41421143847487
1336,gpt-3.5-turbo,prompt3,2,0.39759036144578314
1337,gpt-3.5-turbo,prompt3,2,0.3521400778210117
1338,gpt-3.5-turbo,prompt3,2,0.14214463840399003
1339,gpt-3.5-turbo,prompt3,2,0.40401785714285715
1340,gpt-3.5-turbo,prompt3,2,0.24489795918367346
1341,gpt-3.5-turbo,prompt3,2,0.23557692307692307
1342,gpt-3.5-turbo,prompt3,2,0.2965235173824131
1343,gpt-3.5-turbo,prompt3,2,0.8328557784145176
1344,gpt-3.5-turbo,prompt3,2,1.0
1345,gpt-3.5-turbo,prompt3,2,1.0
1346,gpt-3.5-turbo,prompt3,2,0.15229176934450467
1347,gpt-3.5-turbo,prompt3,2,0.09942299156679982
1348,gpt-3.5-turbo,prompt3,2,0.014591439688715954
1349,gpt-3.5-turbo,prompt3,2,0.1015521064301552
1350,gpt-3.5-turbo,prompt3,2,0.06798346348185577
1351,gpt-3.5-turbo,prompt3,2,0.19608567208271788
1352,gpt-3.5-turbo,prompt3,2,1.5033747779751332
1353,gpt-3.5-turbo,prompt3,2,0.23291050035236083
1354,gpt-3.5-turbo,prompt3,2,0.0711768851303735
1355,gpt-3.5-turbo,prompt3,2,0.08350951374207188
1356,gpt-3.5-turbo,prompt3,2,0.16475354490209318
1357,gpt-3.5-turbo,prompt3,2,0.2868217054263566
1358,gpt-3.5-turbo,prompt3,2,0.1875834445927904
1359,gpt-3.5-turbo,prompt3,2,0.1740432612312812
1360,gpt-3.5-turbo,prompt3,2,0.08350951374207188
1361,gpt-3.5-turbo,prompt3,2,0.10288935870331219
1362,gpt-3.5-turbo,prompt3,2,0.05812022583859183
1363,gpt-3.5-turbo,prompt3,2,0.2607107273331119
1364,gpt-3.5-turbo,prompt3,5,0.06467458043389275
1365,gpt-3.5-turbo,prompt3,5,0.7608044501497646
1366,gpt-3.5-turbo,prompt3,5,0.7612323491655969
1367,gpt-3.5-turbo,prompt3,5,0.05982215036378335
1368,gpt-3.5-turbo,prompt3,5,0.09718100890207715
1369,gpt-3.5-turbo,prompt3,5,0.13414185961043734
1370,gpt-3.5-turbo,prompt3,5,0.18375174337517433
1371,gpt-3.5-turbo,prompt3,5,0.06595303867403315
1372,gpt-3.5-turbo,prompt3,5,0.1776702385067404
1373,gpt-3.5-turbo,prompt3,5,0.14888958398498592
1374,gpt-3.5-turbo,prompt3,5,0.1598373475132937
1375,gpt-3.5-turbo,prompt3,5,0.06411007025761124
1376,gpt-3.5-turbo,prompt3,5,0.10666249609008445
1377,gpt-3.5-turbo,prompt3,5,0.25233116699632663
1378,gpt-3.5-turbo,prompt3,5,0.12416190712689347
1379,gpt-3.5-turbo,prompt3,5,0.829895450692286
1380,gpt-3.5-turbo,prompt3,5,0.099609375
1381,gpt-3.5-turbo,prompt3,5,0.12103825136612022
1382,gpt-3.5-turbo,prompt3,5,0.08784694152519537
1383,gpt-3.5-turbo,prompt3,5,0.09149676777722526
1384,gpt-3.5-turbo,prompt3,5,1.0
1385,gpt-3.5-turbo,prompt3,5,1.7269556552067762
1386,gpt-3.5-turbo,prompt3,5,1.7020428500249127
1387,gpt-3.5-turbo,prompt3,5,0.22512881490289338
1388,gpt-3.5-turbo,prompt3,5,1.7304434479322373
1389,gpt-3.5-turbo,prompt3,5,1.6721474838066765
1390,gpt-3.5-turbo,prompt3,5,0.24424926808866584
1391,gpt-3.5-turbo,prompt3,5,1.7070254110612855
1392,gpt-3.5-turbo,prompt3,5,0.07732201791607732
1393,gpt-3.5-turbo,prompt3,5,0.9765819631290483
1394,gpt-3.5-turbo,prompt3,5,0.10662431941923775
1395,gpt-3.5-turbo,prompt3,5,0.1213743864346274
1396,gpt-3.5-turbo,prompt3,5,0.1419800460475825
1397,gpt-3.5-turbo,prompt3,5,0.21008663366336633
1398,gpt-3.5-turbo,prompt3,5,0.25028968713789107
1399,gpt-3.5-turbo,prompt3,5,0.21905200184077311
1400,gpt-3.5-turbo,prompt3,5,0.1350758180367119
1401,gpt-3.5-turbo,prompt3,5,0.06605019815059446
1402,gpt-3.5-turbo,prompt3,5,0.8552631578947368
1403,gpt-3.5-turbo,prompt3,5,0.31738623103850644
1404,gpt-3.5-turbo,prompt3,5,0.2495590828924162
1405,gpt-3.5-turbo,prompt3,5,0.056587837837837836
1406,gpt-3.5-turbo,prompt3,5,0.5942857142857143
1407,gpt-3.5-turbo,prompt3,5,0.07381974248927038
1408,gpt-3.5-turbo,prompt3,5,0.17706821480406387
1409,gpt-3.5-turbo,prompt3,5,0.17183951551854657
1410,gpt-3.5-turbo,prompt3,5,0.1430745814307458
1411,gpt-3.5-turbo,prompt3,5,0.19544452608376195
1412,gpt-3.5-turbo,prompt3,5,0.16248153618906944
1413,gpt-3.5-turbo,prompt3,5,0.059314954051796154
1414,gpt-3.5-turbo,prompt3,5,0.1678832116788321
1415,gpt-3.5-turbo,prompt3,5,0.19013524264120923
1416,gpt-3.5-turbo,prompt3,5,0.20726495726495728
1417,gpt-3.5-turbo,prompt3,5,0.1461014383043149
1418,gpt-3.5-turbo,prompt3,5,0.34076827757125155
1419,gpt-3.5-turbo,prompt3,5,0.1476407914764079
1420,gpt-3.5-turbo,prompt3,5,0.15315315315315314
1421,gpt-3.5-turbo,prompt3,5,0.13174603174603175
1422,gpt-3.5-turbo,prompt3,5,0.10759493670886076
1423,gpt-3.5-turbo,prompt3,5,0.10547184773988898
1424,gpt-3.5-turbo,prompt3,5,0.2229054573405073
1425,gpt-3.5-turbo,prompt3,5,0.13585209003215434
1426,gpt-3.5-turbo,prompt3,5,0.15484922575387122
1427,gpt-3.5-turbo,prompt3,5,0.13157894736842105
1428,gpt-3.5-turbo,prompt3,5,0.0821806346623271
1429,gpt-3.5-turbo,prompt3,5,0.1409090909090909
1430,gpt-3.5-turbo,prompt3,5,0.13440860215053763
1431,gpt-3.5-turbo,prompt3,5,0.20899149453219928
1432,gpt-3.5-turbo,prompt3,5,0.16052227342549924
1433,gpt-3.5-turbo,prompt3,5,0.07198859586600143
1434,gpt-3.5-turbo,prompt3,5,0.1651006711409396
1435,gpt-3.5-turbo,prompt3,5,0.33004926108374383
1436,gpt-3.5-turbo,prompt3,5,0.04428044280442804
1437,gpt-3.5-turbo,prompt3,5,0.008384146341463415
1438,gpt-3.5-turbo,prompt3,5,0.1699807568954458
1439,gpt-3.5-turbo,prompt3,5,0.1424802110817942
1440,gpt-3.5-turbo,prompt3,5,1.0742001361470388
1441,gpt-3.5-turbo,prompt3,5,0.2423417290673928
1442,gpt-3.5-turbo,prompt3,5,0.12655860349127182
1443,gpt-3.5-turbo,prompt3,5,0.3232876712328767
1444,gpt-3.5-turbo,prompt3,10,0.34438114966338684
1445,gpt-3.5-turbo,prompt3,10,0.25686172967374415
1446,gpt-3.5-turbo,prompt3,10,0.2118073537027447
1447,gpt-3.5-turbo,prompt3,10,0.06525116519937856
1448,gpt-3.5-turbo,prompt3,10,1.0036250647332987
1449,gpt-3.5-turbo,prompt3,10,0.04599406528189911
1450,gpt-3.5-turbo,prompt3,10,0.3190056965302952
1451,gpt-3.5-turbo,prompt3,10,0.11013824884792627
1452,gpt-3.5-turbo,prompt3,10,0.0041258380608561115
1453,gpt-3.5-turbo,prompt3,10,0.12437585111211984
1454,gpt-3.5-turbo,prompt3,10,0.31486276540652514
1455,gpt-3.5-turbo,prompt3,10,0.37286380113930606
1456,gpt-3.5-turbo,prompt3,10,0.07607655502392345
1457,gpt-3.5-turbo,prompt3,10,0.04122674710910005
1458,gpt-3.5-turbo,prompt3,10,0.4080234833659491
1459,gpt-3.5-turbo,prompt3,10,0.49506903353057197
1460,gpt-3.5-turbo,prompt3,10,0.31796996374935266
1461,gpt-3.5-turbo,prompt3,10,0.0041258380608561115
1462,gpt-3.5-turbo,prompt3,10,0.42413257379596064
1463,gpt-3.5-turbo,prompt3,10,0.8632832729155878
1464,gpt-3.5-turbo,prompt3,10,0.1392235609103079
1465,gpt-3.5-turbo,prompt3,10,0.04091144484722942
1466,gpt-3.5-turbo,prompt3,10,1.0
1467,gpt-3.5-turbo,prompt3,10,0.7004175365344467
1468,gpt-3.5-turbo,prompt3,10,0.17184265010351968
1469,gpt-3.5-turbo,prompt3,10,0.1554845580404686
1470,gpt-3.5-turbo,prompt3,10,0.24319066147859922
1471,gpt-3.5-turbo,prompt3,10,0.7927844588344126
1472,gpt-3.5-turbo,prompt3,10,0.27301927194860814
1473,gpt-3.5-turbo,prompt3,10,0.7849666983824929
1474,gpt-3.5-turbo,prompt3,10,0.391701244813278
1475,gpt-3.5-turbo,prompt3,10,0.7063636363636364
1476,gpt-3.5-turbo,prompt3,10,0.30784708249496984
1477,gpt-3.5-turbo,prompt3,10,0.39888164026095063
1478,gpt-3.5-turbo,prompt3,10,0.1649269311064718
1479,gpt-3.5-turbo,prompt3,10,0.2558139534883721
1480,gpt-3.5-turbo,prompt3,10,0.3730407523510972
1481,gpt-3.5-turbo,prompt3,10,0.37403846153846154
1482,gpt-3.5-turbo,prompt3,10,0.17012448132780084
1483,gpt-3.5-turbo,prompt3,10,0.3457286432160804
1484,gpt-3.5-turbo,prompt3,10,0.3970223325062035
1485,gpt-3.5-turbo,prompt3,10,0.7906772207563765
1486,gpt-3.5-turbo,prompt3,10,0.280040733197556
1487,gpt-3.5-turbo,prompt3,10,0.7015329125338142
1488,gpt-3.5-turbo,prompt3,10,0.13232104121475055
1489,gpt-3.5-turbo,prompt3,10,0.34136212624584716
1490,gpt-3.5-turbo,prompt3,10,0.38128383604021654
1491,gpt-3.5-turbo,prompt3,10,0.3170731707317073
1492,gpt-3.5-turbo,prompt3,10,0.4553846153846154
1493,gpt-3.5-turbo,prompt3,10,0.625
1494,gpt-3.5-turbo,prompt3,10,0.36818181818181817
1495,gpt-3.5-turbo,prompt3,10,0.33191489361702126
1496,gpt-3.5-turbo,prompt3,10,0.781431334622824
1497,gpt-3.5-turbo,prompt3,10,0.3582718651211802
1498,gpt-3.5-turbo,prompt3,10,0.19895287958115182
1499,gpt-3.5-turbo,prompt3,10,0.07985697258641239
1500,gpt-3.5-turbo,prompt3,10,0.08466819221967964
1501,gpt-3.5-turbo,prompt3,10,0.27692307692307694
1502,gpt-3.5-turbo,prompt3,10,0.32849829351535836
1503,gpt-3.5-turbo,prompt3,10,0.7797270955165692
1504,gpt-3.5-turbo,prompt3,10,0.2990566037735849
1505,gpt-3.5-turbo,prompt3,10,0.13976164680390032
1506,gpt-3.5-turbo,prompt3,10,0.4284660766961652
1507,gpt-3.5-turbo,prompt3,10,0.2366412213740458
1508,gpt-3.5-turbo,prompt3,10,0.42688330871491875
1509,gpt-3.5-turbo,prompt3,10,0.21875
1510,gpt-3.5-turbo,prompt3,10,0.14715359828141783
1511,gpt-3.5-turbo,prompt3,10,0.19678714859437751
1512,gpt-3.5-turbo,prompt3,10,0.14984059511158343
1513,gpt-3.5-turbo,prompt3,10,0.3375984251968504
1514,gpt-3.5-turbo,prompt3,10,0.3596707818930041
1515,gpt-3.5-turbo,prompt3,10,0.09090909090909091
1516,gpt-3.5-turbo,prompt3,10,0.05421686746987952
1517,gpt-3.5-turbo,prompt3,10,0.3546511627906977
1518,gpt-3.5-turbo,prompt3,10,0.7821691176470589
1519,gpt-3.5-turbo,prompt3,10,0.5578583765112263
1520,gpt-3.5-turbo,prompt3,10,0.16350210970464135
1521,gpt-3.5-turbo,prompt3,10,0.375
1522,gpt-3.5-turbo,prompt3,10,0.16593406593406593
1523,gpt-3.5-turbo,prompt3,10,0.201010101010101
1524,gpt-3.5-turbo,prompt3,10,0.3077634011090573
1525,gpt-3.5-turbo,prompt3,10,0.08111239860950174
1526,gpt-3.5-turbo,prompt3,10,0.4437984496124031
1527,gpt-3.5-turbo,prompt3,10,0.6034883720930233
1528,gpt-3.5-turbo,prompt3,10,0.49546142208774585
1529,gpt-3.5-turbo,prompt3,10,0.26354515050167227
1530,gpt-3.5-turbo,prompt3,10,0.07172995780590717
1531,gpt-3.5-turbo,prompt3,10,0.49200255918106206
1532,gpt-3.5-turbo,prompt3,10,0.2508513053348468
1533,gpt-3.5-turbo,prompt3,10,0.5350098619329389
1534,gpt-3.5-turbo,prompt3,10,0.19851380042462846
1535,gpt-3.5-turbo,prompt3,10,0.20570071258907363
1536,gpt-3.5-turbo,prompt3,10,0.04584657285519746
1537,gpt-3.5-turbo,prompt3,10,0.1531738730450782
1538,gpt-3.5-turbo,prompt3,10,0.12194055944055944
1539,gpt-3.5-turbo,prompt3,10,0.05136363636363636
1540,gpt-3.5-turbo,prompt3,10,0.6200089726334679
1541,gpt-3.5-turbo,prompt3,10,0.0033143939393939395
1542,gpt-3.5-turbo,prompt3,10,0.003786086133459536
1543,gpt-3.5-turbo,prompt3,10,0.8243757934828607
1544,gpt-3.5-turbo,prompt3,10,0.06194295900178253
1545,gpt-3.5-turbo,prompt3,10,0.03025064822817632
1546,gpt-3.5-turbo,prompt3,10,0.10082644628099173
1547,gpt-3.5-turbo,prompt3,10,0.0876068376068376
1548,gpt-3.5-turbo,prompt3,10,0.1183585313174946
1549,gpt-3.5-turbo,prompt3,10,0.1307377049180328
1550,gpt-3.5-turbo,prompt3,10,0.21556642216788915
1551,gpt-3.5-turbo,prompt3,10,0.11820821236001659
1552,gpt-3.5-turbo,prompt3,10,0.10452674897119342
1553,gpt-3.5-turbo,prompt3,10,0.12520458265139117
1554,gpt-3.5-turbo,prompt3,10,0.12914188615123195
1555,gpt-3.5-turbo,prompt3,10,0.003386960203217612
1556,gpt-3.5-turbo,prompt3,10,0.11035267349260523
1557,gpt-3.5-turbo,prompt3,10,0.18659295093296477
1558,gpt-3.5-turbo,prompt3,10,0.326677994902294
1559,gpt-3.5-turbo,prompt3,10,0.3598130841121495
1560,gpt-3.5-turbo,prompt3,10,0.08277755982738329
1561,gpt-3.5-turbo,prompt3,10,0.6869918699186992
1562,gpt-3.5-turbo,prompt3,10,0.06935687263556116
1563,gpt-3.5-turbo,prompt3,10,0.06463878326996197
1564,gpt-3.5-turbo,prompt3,10,0.1141804788213628
1565,gpt-3.5-turbo,prompt3,10,0.23381770145310435
1566,gpt-3.5-turbo,prompt3,10,0.024143302180685357
1567,gpt-3.5-turbo,prompt3,10,0.07298554984080333
1568,gpt-3.5-turbo,prompt3,10,0.46737120211360633
1569,gpt-3.5-turbo,prompt3,10,1.2126816380449141
1570,gpt-3.5-turbo,prompt3,10,1.121003963011889
1571,gpt-3.5-turbo,prompt3,10,0.008695652173913044
1572,gpt-3.5-turbo,prompt3,10,0.5030383091149273
1573,gpt-3.5-turbo,prompt3,10,0.05994962216624685
1574,gpt-3.5-turbo,prompt3,10,1.2998678996036988
1575,gpt-3.5-turbo,prompt3,20,0.284272997032641
1576,gpt-3.5-turbo,prompt3,20,0.170523138832998
1577,gpt-3.5-turbo,prompt3,20,0.15423901940755874
1578,gpt-3.5-turbo,prompt3,20,0.17002881844380405
1579,gpt-3.5-turbo,prompt3,20,0.30096051227321235
1580,gpt-3.5-turbo,prompt3,20,0.19065126050420167
1581,gpt-3.5-turbo,prompt3,20,0.17684416218856863
1582,gpt-3.5-turbo,prompt3,20,0.2839453458582408
1583,gpt-3.5-turbo,prompt3,20,0.12010443864229765
1584,gpt-3.5-turbo,prompt3,20,0.2687007874015748
1585,gpt-3.5-turbo,prompt3,20,0.4498031496062992
1586,gpt-3.5-turbo,prompt3,20,0.23117505995203838
1587,gpt-3.5-turbo,prompt3,20,0.05906976744186047
1588,gpt-3.5-turbo,prompt3,20,0.22971948445792267
1589,gpt-3.5-turbo,prompt3,20,0.09883198562443846
1590,gpt-3.5-turbo,prompt3,20,0.11585365853658537
1591,gpt-3.5-turbo,prompt3,20,0.2969046114971573
1592,gpt-3.5-turbo,prompt3,20,0.2007220216606498
1593,gpt-3.5-turbo,prompt3,20,0.06352545225073622
1594,gpt-3.5-turbo,prompt3,20,0.12415974693554764
1595,gpt-3.5-turbo,prompt3,20,0.3885893980233603
1596,gpt-3.5-turbo,prompt3,20,0.050347222222222224
1597,gpt-3.5-turbo,prompt3,20,0.3273942093541203
1598,gpt-3.5-turbo,prompt3,20,1.0
1599,gpt-3.5-turbo,prompt3,20,0.13316790736145576
1600,gpt-3.5-turbo,prompt3,20,0.2847173761339846
1601,gpt-3.5-turbo,prompt3,20,0.07171000788022065
1602,gpt-3.5-turbo,prompt3,20,0.46134969325153374
1603,gpt-3.5-turbo,prompt3,20,0.03945371775417299
1604,gpt-3.5-turbo,prompt3,20,0.0387243735763098
1605,gpt-3.5-turbo,prompt3,20,0.13009845288326302
1606,gpt-3.5-turbo,prompt3,20,0.23572744014732966
1607,gpt-3.5-turbo,prompt3,20,0.11079342387419586
1608,gpt-3.5-turbo,prompt3,20,0.11794871794871795
1609,gpt-3.5-turbo,prompt3,20,0.1409937888198758
1610,gpt-3.5-turbo,prompt3,20,0.11458333333333333
1611,gpt-3.5-turbo,prompt3,20,0.08576429404900816
1612,gpt-3.5-turbo,prompt3,20,0.011663597298956415
1613,gpt-3.5-turbo,prompt3,20,0.24384659416141957
1614,gpt-3.5-turbo,prompt3,20,0.25403726708074537
1615,gpt-3.5-turbo,prompt3,20,0.31180124223602484
1616,gpt-3.5-turbo,prompt3,20,0.015527950310559006
1617,gpt-3.5-turbo,prompt3,20,0.17727511835875856
1618,gpt-3.5-turbo,prompt3,20,0.14589989350372737
1619,gpt-3.5-turbo,prompt3,20,0.13010590015128592
1620,gpt-3.5-turbo,prompt3,20,0.04495556717198118
1621,gpt-3.5-turbo,prompt3,20,0.15017579105976897
1622,gpt-3.5-turbo,prompt3,20,0.21895973154362416
1623,gpt-3.5-turbo,prompt3,20,0.09831756046267087
1624,gpt-3.5-turbo,prompt3,20,0.13540569020021076
1625,gpt-3.5-turbo,prompt3,20,0.0996386164171399
1626,gpt-3.5-turbo,prompt3,20,0.14106019766397124
1627,gpt-3.5-turbo,prompt3,20,0.27098214285714284
1628,gpt-3.5-turbo,prompt3,20,0.0748792270531401
1629,gpt-3.5-turbo,prompt3,20,0.014797136038186158
1630,gpt-3.5-turbo,prompt3,20,0.12702472293265132
1631,gpt-3.5-turbo,prompt3,20,0.1867831785909339
1632,gpt-3.5-turbo,prompt3,20,0.07664009809932557
1633,gpt-3.5-turbo,prompt3,20,0.14057704112952732
1634,gpt-3.5-turbo,prompt3,20,0.2118114707552527
1635,gpt-3.5-turbo,prompt3,20,0.750460971112477
1636,gpt-3.5-turbo,prompt3,20,0.6593059936908517
1637,gpt-3.5-turbo,prompt3,20,0.26994535519125684
1638,gpt-3.5-turbo,prompt3,20,0.21923937360178972
1639,gpt-3.5-turbo,prompt3,20,0.08951563458001226
1640,gpt-3.5-turbo,prompt3,20,0.23257110987172336
1641,gpt-3.5-turbo,prompt3,20,0.05399682371625199
1642,gpt-3.5-turbo,prompt3,20,0.25
1643,gpt-3.5-turbo,prompt3,20,0.06766169154228856
1644,gpt-3.5-turbo,prompt3,20,0.09904952476238119
1645,gpt-3.5-turbo,prompt3,20,0.07312153303076148
1646,gpt-3.5-turbo,prompt3,20,0.10500729217306758
1647,gpt-3.5-turbo,prompt3,20,0.09830339321357286
1648,gpt-3.5-turbo,prompt3,20,0.3595229743949491
1649,gpt-3.5-turbo,prompt3,20,0.13867069486404834
1650,gpt-3.5-turbo,prompt3,20,0.1816272965879265
1651,gpt-3.5-turbo,prompt3,20,0.11062788801304703
1652,gpt-3.5-turbo,prompt3,20,0.17564534231200898
1653,gpt-3.5-turbo,prompt3,20,0.0024110910186859553
1654,gpt-3.5-turbo,prompt3,20,0.009871373018247084
1655,gpt-3.5-turbo,prompt3,20,0.1691674021771109
1656,gpt-3.5-turbo,prompt3,20,0.004531722054380665
1657,gpt-3.5-turbo,prompt3,20,0.0027116601385959627
1658,gpt-3.5-turbo,prompt3,20,0.5685800604229607
1659,gpt-3.5-turbo,prompt3,20,0.02186761229314421
1660,gpt-3.5-turbo,prompt3,20,0.006325301204819277
1661,gpt-3.5-turbo,prompt3,20,0.1375373742864909
1662,gpt-3.5-turbo,prompt3,20,0.03957703927492447
1663,gpt-3.5-turbo,prompt3,20,0.047001153402537486
1664,gpt-3.5-turbo,prompt3,20,0.027941176470588237
1665,gpt-3.5-turbo,prompt3,20,0.08550602747406784
1666,gpt-3.5-turbo,prompt3,20,0.423605270535464
1667,gpt-3.5-turbo,prompt3,20,0.3934667451442025
1668,gpt-3.5-turbo,prompt3,40,0.22533800701051576
1669,gpt-3.5-turbo,prompt3,40,0.8754274548119199
1670,gpt-3.5-turbo,prompt3,40,0.16278118609406952
1671,gpt-3.5-turbo,prompt3,40,0.18370672097759674
1672,gpt-3.5-turbo,prompt3,40,0.12261846604787494
1673,gpt-3.5-turbo,prompt3,40,0.07542908762420958
1674,gpt-3.5-turbo,prompt3,40,0.16653094462540716
1675,gpt-3.5-turbo,prompt3,40,0.19882583170254403
1676,gpt-3.5-turbo,prompt3,40,0.059715204409738175
1677,gpt-3.5-turbo,prompt3,40,0.18862421001458435
1678,gpt-3.5-turbo,prompt3,40,0.1274746499275712
1679,gpt-3.5-turbo,prompt3,40,0.2940889106008793
1680,gpt-3.5-turbo,prompt3,40,0.03215130023640662
1681,gpt-3.5-turbo,prompt3,40,0.06478482184173993
1682,gpt-3.5-turbo,prompt3,40,0.2011090573012939
1683,gpt-3.5-turbo,prompt3,40,0.07681628875520592
1684,gpt-3.5-turbo,prompt3,40,0.0032377428307123032
1685,gpt-3.5-turbo,prompt3,40,0.033974072418417524
1686,gpt-3.5-turbo,prompt3,40,0.10591642532064542
1687,gpt-3.5-turbo,prompt3,40,0.06245151280062063
1688,gpt-3.5-turbo,prompt3,40,0.19550038789759502
1689,gpt-3.5-turbo,prompt3,40,0.022110162916989914
1690,gpt-3.5-turbo,prompt3,40,0.025330812854442344
1691,gpt-3.5-turbo,prompt3,40,0.17846655791190866
1692,gpt-3.5-turbo,prompt3,40,0.05973622963537626
1693,gpt-3.5-turbo,prompt3,40,0.17321739130434782
1694,gpt-3.5-turbo,prompt3,40,0.11548087236324633
1695,gpt-3.5-turbo,prompt3,40,0.014149139579349905
1696,gpt-3.5-turbo,prompt3,40,0.05973622963537626
1697,gpt-3.5-turbo,prompt3,40,0.1400310318076028
1698,gpt-3.5-turbo,prompt3,40,0.18541505042668735
1699,gpt-3.5-turbo,prompt3,40,0.15335235378031384
1700,gpt-3.5-turbo,prompt3,40,0.13094824591872178
1701,gpt-3.5-turbo,prompt3,40,0.04008992131884601
1702,gpt-3.5-turbo,prompt3,40,0.0321955003878976
1703,gpt-3.5-turbo,prompt3,40,0.26526162790697677
1704,gpt-3.5-turbo,prompt3,40,0.13765477057538236
1705,gpt-3.5-turbo,prompt3,40,0.11619840443981963
1706,gpt-3.5-turbo,prompt3,40,0.02732447817836812
1707,gpt-3.5-turbo,prompt3,40,0.13986486486486485
1708,gpt-3.5-turbo,prompt3,40,0.2156710628394104
1709,gpt-3.5-turbo,prompt3,40,0.07564003103180761
1710,gpt-3.5-turbo,prompt3,40,0.37743628185907047
1711,gpt-3.5-turbo,prompt3,40,0.16304347826086957
1712,gpt-3.5-turbo,prompt3,40,0.13547954393024816
1713,gpt-3.5-turbo,prompt3,40,0.10760953112990007
1714,gpt-3.5-turbo,prompt3,40,0.20209464701318852
1715,gpt-3.5-turbo,prompt3,40,0.14890510948905109
1716,gpt-3.5-turbo,prompt3,40,0.10080223229856994
1717,gpt-3.5-turbo,prompt3,40,0.09148598625066102
1718,gpt-3.5-turbo,prompt3,40,0.16254805052169138
1719,gpt-3.5-turbo,prompt3,40,0.03509719222462203
1720,gpt-3.5-turbo,prompt3,40,0.15568022440392706
1721,gpt-3.5-turbo,prompt3,40,0.1559161060546102
1722,gpt-3.5-turbo,prompt3,40,0.17371705963938974
1723,gpt-3.5-turbo,prompt3,40,0.23070834982192323
1724,gpt-3.5-turbo,prompt3,40,0.0315884476534296
1725,gpt-3.5-turbo,prompt3,40,0.1750487329434698
1726,gpt-3.5-turbo,prompt3,40,0.015341701534170154
1727,gpt-3.5-turbo,prompt3,40,0.032461677186654644
1728,gpt-3.5-turbo,prompt3,40,0.2409901710957408
1729,gpt-3.5-turbo,prompt3,40,0.18845388188453882
1730,gpt-3.5-turbo,prompt3,40,0.22752093192573716
1731,gpt-3.5-turbo,prompt3,40,0.07348901098901099
1732,gpt-3.5-turbo,prompt3,40,1.2493131868131868
1733,gpt-3.5-turbo,prompt3,40,0.4206730769230769
1734,gpt-3.5-turbo,prompt3,40,0.02918956043956044
1735,gpt-3.5-turbo,prompt3,40,0.8312478863713223
1736,gpt-3.5-turbo,prompt3,40,0.4519230769230769
1737,gpt-3.5-turbo,prompt3,40,0.22233748271092668
1738,gpt-3.5-turbo,prompt3,40,0.013031550068587106
1739,gpt-3.5-turbo,prompt3,40,0.2345472769796191
1740,gpt-3.5-turbo,prompt3,40,0.015321756894790603
1741,gpt-3.5-turbo,prompt3,40,0.14522681110358834
1742,gpt-3.5-turbo,prompt3,40,0.14776169639851902
1743,gpt-3.5-turbo,prompt3,40,0.029411764705882353
1744,gpt-3.5-turbo,prompt3,40,0.3112019067075247
1745,gpt-3.5-turbo,prompt3,40,0.11429433051869722
1746,gpt-3.5-turbo,prompt3,40,0.1223744292237443
1747,gpt-3.5-turbo,prompt3,40,0.006952841596130592
1748,gpt-3.5-turbo,prompt3,40,0.008456659619450317
1749,gpt-3.5-turbo,prompt3,40,0.04591688462656204
1750,gpt-3.5-turbo,prompt3,40,0.11322808927599347
1751,gpt-3.5-turbo,prompt3,40,0.27184170471841707
1752,gpt-3.5-turbo,prompt3,40,0.019402985074626865
1753,gpt-3.5-turbo,prompt3,40,0.05114155251141553
1754,gpt-3.5-turbo,prompt3,40,0.019402985074626865
1755,gpt-3.5-turbo,prompt3,40,0.2842406876790831
1756,gpt-3.5-turbo,prompt3,40,0.5580838323353293
1757,gpt-3.5-turbo,prompt3,40,1.2835130970724191
1758,gpt-3.5-turbo,prompt3,40,0.3178294573643411
1759,gpt-3.5-turbo,prompt3,40,0.16357142857142856
1760,gpt-3.5-turbo,prompt3,40,0.10332369942196531
1761,gpt-3.5-turbo,prompt3,40,0.08680057388809183
1762,gpt-3.5-turbo,prompt3,40,1.0644147682639435
1763,gpt-3.5-turbo,prompt3,40,0.11203633610900833
1764,gpt-3.5-turbo,prompt3,40,0.17266187050359713
1765,gpt-3.5-turbo,prompt3,40,0.17658473479948253
1766,gpt-3.5-turbo,prompt3,40,0.33013293943870015
1767,gpt-3.5-turbo,prompt3,40,0.2805299539170507
1768,gpt-3.5-turbo,prompt3,40,0.032583397982932506
1769,gpt-3.5-turbo,prompt3,40,0.12189936215450035
1770,gpt-3.5-turbo,prompt3,40,0.17932489451476794
1771,gpt-3.5-turbo,prompt3,40,0.4151084517576664
1772,gpt-3.5-turbo,prompt3,40,0.5244492208490059
1773,gpt-3.5-turbo,prompt3,40,1.406127258444619
1774,gpt-3.5-turbo,prompt3,40,0.17131782945736435
1775,gpt-3.5-turbo,prompt3,40,1.2081696779261586
1776,gpt-3.5-turbo,prompt3,40,1.0864100549882167
1777,gpt-3.5-turbo,prompt3,40,0.8837391987431265
1778,gpt-3.5-turbo,prompt3,40,0.07244212098581031
1779,gpt-3.5-turbo,prompt3,40,0.2776171197223829
1780,gpt-3.5-turbo,prompt3,40,1.2608012568735272
1781,gpt-3.5-turbo,prompt3,40,0.2222222222222222
1782,gpt-3.5-turbo,prompt3,40,0.5854922279792746
1783,gpt-3.5-turbo,prompt3,40,0.1700996677740864
1784,gpt-3.5-turbo,prompt3,40,0.11964038727524205
1785,gpt-3.5-turbo,prompt3,40,0.07847707847707848
1786,gpt-3.5-turbo,prompt3,40,0.05052790346907994
1787,gpt-3.5-turbo,prompt3,40,0.13398464759246337
1788,gpt-3.5-turbo,prompt3,40,0.256687898089172
1789,gpt-3.5-turbo,prompt3,40,1.2537313432835822
1790,gpt-3.5-turbo,prompt3,40,0.40276243093922653
1791,gpt-3.5-turbo,prompt3,40,0.21518193224592222
1792,gpt-3.5-turbo,prompt3,40,0.11863224005582694
1793,gpt-3.5-turbo,prompt3,40,0.5631136044880786
1794,gpt-3.5-turbo,prompt3,40,1.296150824823252
1795,gpt-3.5-turbo,prompt3,40,1.171249018067557
1796,gpt-3.5-turbo,prompt3,40,0.13268156424581007
1797,gpt-3.5-turbo,prompt3,40,0.17936925098554535
1798,gpt-3.5-turbo,prompt3,40,0.26003949967083606
1799,gpt-3.5-turbo,prompt3,40,1.1766072811773818
1800,gpt-3.5-turbo,prompt3,40,0.14939434724091522
1801,gpt-3.5-turbo,prompt3,40,0.3255948926291352
1802,gpt-3.5-turbo,prompt3,40,0.9197976878612717
1803,gpt-3.5-turbo,prompt4,2,1.0874316939890711
1804,gpt-3.5-turbo,prompt4,2,0.9569308722403185
1805,gpt-3.5-turbo,prompt4,5,0.005485463521667581
1806,gpt-3.5-turbo,prompt4,5,0.07658536585365854
1807,gpt-3.5-turbo,prompt4,5,0.0910394265232975
1808,gpt-3.5-turbo,prompt4,5,0.1789287816362566
1809,gpt-3.5-turbo,prompt4,5,0.10475100171722954
1810,gpt-3.5-turbo,prompt4,5,0.19142857142857142
1811,gpt-3.5-turbo,prompt4,5,0.45615067686874633
1812,gpt-3.5-turbo,prompt4,5,0.07243460764587525
1813,gpt-3.5-turbo,prompt4,10,1.0
1814,gpt-3.5-turbo,prompt4,10,1.0
1815,gpt-3.5-turbo,prompt4,10,0.2997512437810945
1816,gpt-3.5-turbo,prompt4,10,0.3366492146596859
1817,gpt-3.5-turbo,prompt4,10,0.6495726495726496
1818,gpt-3.5-turbo,prompt4,10,0.3419593345656192
1819,gpt-3.5-turbo,prompt4,10,0.18500986193293886
1820,gpt-3.5-turbo,prompt4,10,0.07395498392282958
1821,gpt-3.5-turbo,prompt4,10,0.3107989464442493
1822,gpt-3.5-turbo,prompt4,10,0.139041966935142
1823,gpt-3.5-turbo,prompt4,10,0.24505059392872855
1824,gpt-3.5-turbo,prompt4,10,0.05749128919860627
1825,gpt-3.5-turbo,prompt4,10,0.00525164113785558
1826,gpt-3.5-turbo,prompt4,10,1.6331621423330889
1827,gpt-3.5-turbo,prompt4,10,0.40396210163652024
1828,gpt-3.5-turbo,prompt4,10,0.10821643286573146
1829,gpt-3.5-turbo,prompt4,10,0.25065047701647875
1830,gpt-3.5-turbo,prompt4,10,0.08997955010224949
1831,gpt-3.5-turbo,prompt4,10,0.08624229979466119
1832,gpt-3.5-turbo,prompt4,10,0.1846298031865042
1833,gpt-3.5-turbo,prompt4,10,0.08654670094258783
1834,gpt-3.5-turbo,prompt4,10,0.030881017257039057
1835,gpt-3.5-turbo,prompt4,10,0.12658227848101267
1836,gpt-3.5-turbo,prompt4,10,0.10896898575020955
1837,gpt-3.5-turbo,prompt4,10,0.022893772893772892
1838,gpt-3.5-turbo,prompt4,10,0.14251207729468598
1839,gpt-3.5-turbo,prompt4,10,0.02437106918238994
1840,gpt-3.5-turbo,prompt4,10,0.3609467455621302
1841,gpt-3.5-turbo,prompt4,10,0.24149004495825305
1842,gpt-3.5-turbo,prompt4,10,0.2541176470588235
1843,gpt-3.5-turbo,prompt4,10,0.11295091661738617
1844,gpt-3.5-turbo,prompt4,10,0.5531363400725765
1845,gpt-3.5-turbo,prompt4,10,0.2548215018465326
1846,gpt-3.5-turbo,prompt4,10,0.08900523560209424
1847,gpt-3.5-turbo,prompt4,10,1.0
1848,gpt-3.5-turbo,prompt4,10,0.16868279569892472
1849,gpt-3.5-turbo,prompt4,10,0.26551312649164677
1850,gpt-3.5-turbo,prompt4,10,0.22152690863579474
1851,gpt-3.5-turbo,prompt4,10,0.09460458240946046
1852,gpt-3.5-turbo,prompt4,10,0.6350993377483444
1853,gpt-3.5-turbo,prompt4,10,0.30489818381948264
1854,gpt-3.5-turbo,prompt4,10,0.3838245373543523
1855,gpt-3.5-turbo,prompt4,10,0.23158452570217275
1856,gpt-3.5-turbo,prompt4,10,0.16446124763705103
1857,gpt-3.5-turbo,prompt4,10,0.10245128849780012
1858,gpt-3.5-turbo,prompt4,10,1.3261964735516374
1859,gpt-3.5-turbo,prompt4,10,0.28175976272862086
1860,gpt-3.5-turbo,prompt4,20,0.10891089108910891
1861,gpt-3.5-turbo,prompt4,20,0.11786892975011787
1862,gpt-3.5-turbo,prompt4,20,0.08281474389660125
1863,gpt-3.5-turbo,prompt4,20,0.11740707162284678
1864,gpt-3.5-turbo,prompt4,20,0.19106317411402157
1865,gpt-3.5-turbo,prompt4,20,0.20041067761806983
1866,gpt-3.5-turbo,prompt4,20,0.1076993583868011
1867,gpt-3.5-turbo,prompt4,20,0.07791563275434243
1868,gpt-3.5-turbo,prompt4,20,0.03422619047619048
1869,gpt-3.5-turbo,prompt4,20,0.06584766584766585
1870,gpt-3.5-turbo,prompt4,20,0.2047008547008547
1871,gpt-3.5-turbo,prompt4,20,0.06484149855907781
1872,gpt-3.5-turbo,prompt4,20,0.004092071611253197
1873,gpt-3.5-turbo,prompt4,20,0.031093279839518557
1874,gpt-3.5-turbo,prompt4,20,0.1137915339098771
1875,gpt-3.5-turbo,prompt4,20,0.06722276741903828
1876,gpt-3.5-turbo,prompt4,20,0.46687211093990755
1877,gpt-3.5-turbo,prompt4,20,0.30692207226817586
1878,gpt-3.5-turbo,prompt4,20,0.14846671652954377
1879,gpt-3.5-turbo,prompt4,20,0.038509836751778985
1880,gpt-3.5-turbo,prompt4,20,0.2111449717022203
1881,gpt-3.5-turbo,prompt4,20,0.19747457032620133
1882,gpt-3.5-turbo,prompt4,20,0.15729089563286455
1883,gpt-3.5-turbo,prompt4,20,0.18098159509202455
1884,gpt-3.5-turbo,prompt4,20,0.0990916597853014
1885,gpt-3.5-turbo,prompt4,20,0.23947750362844702
1886,gpt-3.5-turbo,prompt4,20,0.2343859649122807
1887,gpt-3.5-turbo,prompt4,20,0.25263157894736843
1888,gpt-3.5-turbo,prompt4,20,0.07776838546069316
1889,gpt-3.5-turbo,prompt4,20,0.15163297045101087
1890,gpt-3.5-turbo,prompt4,20,1.1219065077910173
1891,gpt-3.5-turbo,prompt4,20,0.2702518720217835
1892,gpt-3.5-turbo,prompt4,20,0.3164652567975831
1893,gpt-3.5-turbo,prompt4,20,0.203579418344519
1894,gpt-3.5-turbo,prompt4,20,0.10057708161582853
1895,gpt-3.5-turbo,prompt4,20,0.307395498392283
1896,gpt-3.5-turbo,prompt4,20,0.19759579263711496
1897,gpt-3.5-turbo,prompt4,20,0.18824404761904762
1898,gpt-3.5-turbo,prompt4,20,0.0885547201336675
1899,gpt-3.5-turbo,prompt4,20,0.10426929392446634
1900,gpt-3.5-turbo,prompt4,20,0.24361948955916474
1901,gpt-3.5-turbo,prompt4,20,0.7369385884509624
1902,gpt-3.5-turbo,prompt4,20,0.15687789799072643
1903,gpt-3.5-turbo,prompt4,20,0.0706984667802385
1904,gpt-3.5-turbo,prompt4,20,0.08396305625524769
1905,gpt-3.5-turbo,prompt4,20,0.17846153846153845
1906,gpt-3.5-turbo,prompt4,20,0.28034300791556727
1907,gpt-3.5-turbo,prompt4,20,0.21454283657307416
1908,gpt-3.5-turbo,prompt4,20,0.1749611197511664
1909,gpt-3.5-turbo,prompt4,20,0.19699248120300752
1910,gpt-3.5-turbo,prompt4,20,0.09333333333333334
1911,gpt-3.5-turbo,prompt4,20,0.18160919540229886
1912,gpt-3.5-turbo,prompt4,20,0.07227891156462585
1913,gpt-3.5-turbo,prompt4,20,0.1918960244648318
1914,gpt-3.5-turbo,prompt4,20,0.10121107266435986
1915,gpt-3.5-turbo,prompt4,20,0.510655090765588
1916,gpt-3.5-turbo,prompt4,20,0.7992667277726856
1917,gpt-3.5-turbo,prompt4,20,0.12997562956945571
1918,gpt-3.5-turbo,prompt4,20,0.1546644844517185
1919,gpt-3.5-turbo,prompt4,20,0.9422548120989918
1920,gpt-3.5-turbo,prompt4,20,0.0907563025210084
1921,gpt-3.5-turbo,prompt4,20,0.21603563474387527
1922,gpt-3.5-turbo,prompt4,20,0.27266666666666667
1923,gpt-3.5-turbo,prompt4,20,0.1834862385321101
1924,gpt-3.5-turbo,prompt4,20,0.31897341888175984
1925,gpt-3.5-turbo,prompt4,20,0.15058823529411763
1926,gpt-3.5-turbo,prompt4,20,0.17524980784012298
1927,gpt-3.5-turbo,prompt4,20,0.18229557389347337
1928,gpt-3.5-turbo,prompt4,20,0.08544839255499154
1929,gpt-3.5-turbo,prompt4,20,0.14765625
1930,gpt-3.5-turbo,prompt4,20,0.11372867587327376
1931,gpt-3.5-turbo,prompt4,20,0.15031152647975077
1932,gpt-3.5-turbo,prompt4,20,0.18083462132921174
1933,gpt-3.5-turbo,prompt4,20,0.7039413382218148
1934,gpt-3.5-turbo,prompt4,20,0.09083333333333334
1935,gpt-3.5-turbo,prompt4,20,0.09234608985024959
1936,gpt-3.5-turbo,prompt4,20,0.2720875684128225
1937,gpt-3.5-turbo,prompt4,20,0.23307626392459296
1938,gpt-3.5-turbo,prompt4,20,0.16462480857580397
1939,gpt-3.5-turbo,prompt4,20,0.18035303146584805
1940,gpt-3.5-turbo,prompt4,20,0.1826625386996904
1941,gpt-3.5-turbo,prompt4,20,0.18223583460949463
1942,gpt-3.5-turbo,prompt4,20,0.10938775510204081
1943,gpt-3.5-turbo,prompt4,20,0.2849584278155707
1944,gpt-3.5-turbo,prompt4,20,0.7494181536074477
1945,gpt-3.5-turbo,prompt4,20,0.09159034138218151
1946,gpt-3.5-turbo,prompt4,20,0.18076923076923077
1947,gpt-3.5-turbo,prompt4,20,0.09220452640402348
1948,gpt-3.5-turbo,prompt4,20,0.3683263347330534
1949,gpt-3.5-turbo,prompt4,20,0.7039413382218148
1950,gpt-3.5-turbo,prompt4,20,0.2760778859527121
1951,gpt-3.5-turbo,prompt4,20,0.21601208459214502
1952,gpt-3.5-turbo,prompt4,20,0.276525198938992
1953,gpt-3.5-turbo,prompt4,20,0.9706691109074244
1954,gpt-3.5-turbo,prompt4,20,0.27604512276045123
1955,gpt-3.5-turbo,prompt4,20,0.07227891156462585
1956,gpt-3.5-turbo,prompt4,20,0.3190104166666667
1957,gpt-3.5-turbo,prompt4,20,0.6615146831530139
1958,gpt-3.5-turbo,prompt4,20,0.28365068942875904
1959,gpt-3.5-turbo,prompt4,20,0.8267644362969753
1960,gpt-3.5-turbo,prompt4,20,0.3042091836734694
1961,gpt-3.5-turbo,prompt4,20,0.8264289459884635
1962,gpt-3.5-turbo,prompt4,20,0.2601416613007083
1963,gpt-3.5-turbo,prompt4,20,0.09561752988047809
1964,gpt-3.5-turbo,prompt4,20,0.17869415807560138
1965,gpt-3.5-turbo,prompt4,20,0.23661971830985915
1966,gpt-3.5-turbo,prompt4,20,0.16512059369202226
1967,gpt-3.5-turbo,prompt4,20,0.09640102827763496
1968,gpt-3.5-turbo,prompt4,20,0.2666267225883763
1969,gpt-3.5-turbo,prompt4,20,0.10999329309188464
1970,gpt-3.5-turbo,prompt4,20,0.1960907944514502
1971,gpt-3.5-turbo,prompt4,20,0.2711249351995853
1972,gpt-3.5-turbo,prompt4,20,0.3008905852417303
1973,gpt-3.5-turbo,prompt4,20,0.16062176165803108
1974,gpt-3.5-turbo,prompt4,20,0.6372688477951636
1975,gpt-3.5-turbo,prompt4,20,0.15315890236119975
1976,gpt-3.5-turbo,prompt4,20,0.4764183185235817
1977,gpt-3.5-turbo,prompt4,20,0.29372333942717854
1978,gpt-3.5-turbo,prompt4,20,0.09283819628647215
1979,gpt-3.5-turbo,prompt4,20,0.42782909930715934
1980,gpt-3.5-turbo,prompt4,20,0.39500640204865556
1981,gpt-3.5-turbo,prompt4,20,0.08796296296296297
1982,gpt-3.5-turbo,prompt4,20,0.6205997392438071
1983,gpt-3.5-turbo,prompt4,20,0.11355815554026152
1984,gpt-3.5-turbo,prompt4,20,0.6846560846560846
1985,gpt-3.5-turbo,prompt4,20,0.09127789046653144
1986,gpt-3.5-turbo,prompt4,20,0.1693889897156685
1987,gpt-3.5-turbo,prompt4,20,0.00847457627118644
1988,gpt-3.5-turbo,prompt4,20,0.27563111798042245
1989,gpt-3.5-turbo,prompt4,20,0.5496840896036761
1990,gpt-3.5-turbo,prompt4,20,0.13341645885286782
1991,gpt-3.5-turbo,prompt4,20,0.2116527942925089
1992,gpt-3.5-turbo,prompt4,20,0.1654228855721393
1993,gpt-3.5-turbo,prompt4,20,0.402787456445993
1994,gpt-3.5-turbo,prompt4,20,0.31910112359550563
1995,gpt-3.5-turbo,prompt4,20,0.670697012802276
1996,gpt-3.5-turbo,prompt4,20,0.4778761061946903
1997,gpt-3.5-turbo,prompt4,20,0.5249813571961223
1998,gpt-3.5-turbo,prompt4,20,0.5995525727069351
1999,gpt-3.5-turbo,prompt4,20,0.5563012677106637
2000,gpt-3.5-turbo,prompt4,20,0.3348247576435496
2001,gpt-3.5-turbo,prompt4,40,0.07074340527577938
2002,gpt-3.5-turbo,prompt4,40,0.1393670183231538
2003,gpt-3.5-turbo,prompt4,40,0.11630558722919042
2004,gpt-3.5-turbo,prompt4,40,0.13262451035254616
2005,gpt-3.5-turbo,prompt4,40,0.09675405742821473
2006,gpt-3.5-turbo,prompt4,40,0.024543738200125866
2007,gpt-3.5-turbo,prompt4,40,0.17178244480344643
2008,gpt-3.5-turbo,prompt4,40,0.3571758191047531
2009,gpt-3.5-turbo,prompt4,40,0.22600304723209752
2010,gpt-3.5-turbo,prompt4,40,0.08011869436201781
2011,gpt-3.5-turbo,prompt4,40,0.19347319347319347
2012,gpt-3.5-turbo,prompt4,40,0.11881750994883457
2013,gpt-3.5-turbo,prompt4,40,0.11781445645987479
2014,gpt-3.5-turbo,prompt4,40,0.08713692946058091
2015,gpt-3.5-turbo,prompt4,40,0.25345877144438295
2016,gpt-3.5-turbo,prompt4,40,0.221671826625387
2017,gpt-3.5-turbo,prompt4,40,0.02882205513784461
2018,gpt-3.5-turbo,prompt4,40,0.4015892420537897
2019,gpt-3.5-turbo,prompt4,40,0.0707395498392283
2020,gpt-3.5-turbo,prompt4,40,0.12280701754385964
2021,gpt-3.5-turbo,prompt4,40,0.2743664717348928
2022,gpt-3.5-turbo,prompt4,40,0.09256004686584651
2023,gpt-3.5-turbo,prompt4,40,0.10891089108910891
2024,gpt-3.5-turbo,prompt4,40,0.1846396633350868
2025,gpt-3.5-turbo,prompt4,40,0.844794952681388
2026,gpt-3.5-turbo,prompt4,40,0.09320046893317702
2027,gpt-3.5-turbo,prompt4,40,0.10456383593298671
2028,gpt-3.5-turbo,prompt4,40,0.09840895698291102
2029,gpt-3.5-turbo,prompt4,40,0.06763285024154589
2030,gpt-3.5-turbo,prompt4,40,0.08387864366448543
2031,gpt-3.5-turbo,prompt4,40,0.2548828125
2032,gpt-3.5-turbo,prompt4,40,0.05946601941747573
2033,gpt-3.5-turbo,prompt4,40,0.1311659192825112
2034,gpt-3.5-turbo,prompt4,40,0.21734641197728446
2035,gpt-3.5-turbo,prompt4,40,0.1073512252042007
2036,gpt-3.5-turbo,prompt4,40,0.052663808940600125
2037,gpt-3.5-turbo,prompt4,40,0.2159838138593829
2038,gpt-3.5-turbo,prompt4,40,0.1432258064516129
2039,gpt-3.5-turbo,prompt4,40,0.12970241437394722
2040,gpt-3.5-turbo,prompt4,40,0.1311659192825112
2041,gpt-3.5-turbo,prompt4,40,0.04091754494730316
2042,gpt-3.5-turbo,prompt4,40,0.315820198482195
2043,gpt-3.5-turbo,prompt4,40,0.054334554334554336
2044,gpt-3.5-turbo,prompt4,40,0.08839127872716558
2045,gpt-3.5-turbo,prompt4,40,1.2296774193548388
2046,gpt-3.5-turbo,prompt4,40,0.3674775928297055
2047,gpt-3.5-turbo,prompt4,40,0.3858607663248786
2048,gpt-3.5-turbo,prompt4,40,0.2441947565543071
2049,gpt-3.5-turbo,prompt4,40,0.7377398720682303
2050,gpt-3.5-turbo,prompt4,40,0.3691148775894539
2051,gpt-3.5-turbo,prompt4,40,0.03480783176214648
2052,gpt-3.5-turbo,prompt4,40,0.02556610664718773
2053,gpt-3.5-turbo,prompt4,40,0.17453135100193923
2054,gpt-3.5-turbo,prompt4,40,0.049170251997541485
2055,gpt-3.5-turbo,prompt4,40,0.20555914673561732
2056,gpt-3.5-turbo,prompt4,40,0.2456367162249515
2057,gpt-3.5-turbo,prompt4,40,0.23418367346938776
2058,gpt-3.5-turbo,prompt4,40,0.28028503562945367
2059,gpt-3.5-turbo,prompt4,40,0.060225846925972396
2060,gpt-3.5-turbo,prompt4,40,0.20582329317269077
2061,gpt-3.5-turbo,prompt4,40,0.3777445109780439
2062,gpt-3.5-turbo,prompt4,40,0.4725548902195609
2063,gpt-3.5-turbo,prompt4,40,0.5414171656686627
2064,gpt-3.5-turbo,prompt4,40,0.3595714951094551
2065,gpt-3.5-turbo,prompt4,40,0.4174095437860514
2066,gpt-3.5-turbo,prompt4,40,0.46929605591612583
2067,gpt-3.5-turbo,prompt4,40,0.8315789473684211
2068,gpt-3.5-turbo,prompt4,40,0.39786096256684494
2069,gpt-3.5-turbo,prompt4,40,0.16373991457047934
2070,gpt-3.5-turbo,prompt4,40,1.1595567867036012
2071,gpt-3.5-turbo,prompt4,40,0.07851239669421488
2072,gpt-3.5-turbo,prompt4,40,0.05514885309907272
2073,gpt-3.5-turbo,prompt4,40,0.31955555555555554
2074,gpt-3.5-turbo,prompt4,40,0.06950562897699461
2075,gpt-3.5-turbo,prompt4,40,0.08780256288561937
2076,gpt-3.5-turbo,prompt4,40,0.16167120799273388
2077,gpt-3.5-turbo,prompt4,40,0.3122923588039867
2078,gpt-3.5-turbo,prompt4,40,0.14665401044138585
2079,gpt-3.5-turbo,prompt4,40,0.06994245241257194
2080,gpt-3.5-turbo,prompt4,40,0.12133333333333333
2081,gpt-3.5-turbo,prompt4,40,0.10153846153846154
2082,gpt-3.5-turbo,prompt4,40,0.8136263736263736
2083,gpt-3.5-turbo,prompt4,40,0.22287047841306884
2084,gpt-3.5-turbo,prompt4,40,0.11671087533156499
2085,gpt-3.5-turbo,prompt4,40,0.1910931174089069
2086,gpt-3.5-turbo,prompt4,40,0.14814814814814814
2087,gpt-3.5-turbo,prompt4,40,0.1750619322873658
2088,gpt-3.5-turbo,prompt4,40,0.035248672139063256
2089,gpt-3.5-turbo,prompt4,40,0.3153618906942393
2090,gpt-3.5-turbo,prompt4,40,0.04307582769668921
2091,gpt-3.5-turbo,prompt4,40,0.13102555807182142
2092,gpt-3.5-turbo,prompt4,40,0.09796054831160148
2093,gpt-3.5-turbo,prompt4,40,0.10608579980046558
2094,gpt-3.5-turbo,prompt4,40,0.22232764073371283
2095,gpt-3.5-turbo,prompt4,40,0.4252754820936639
2096,gpt-3.5-turbo,prompt4,40,0.13371721049264235
2097,gpt-3.5-turbo,prompt4,40,0.007385524372230428
2098,gpt-3.5-turbo,prompt4,40,0.42388677942699343
2099,gpt-3.5-turbo,prompt4,40,0.1446708001180986
2100,gpt-3.5-turbo,prompt4,40,0.15043988269794722
2101,gpt-3.5-turbo,prompt4,40,0.9702665755297334
2102,gpt-3.5-turbo,prompt4,40,0.07984669434685404
2103,gpt-3.5-turbo,prompt4,40,0.08681875792141952
2104,gpt-3.5-turbo,prompt4,40,0.045654379438620225
2105,gpt-3.5-turbo,prompt4,40,1.0
2106,gpt-3.5-turbo,prompt4,40,0.7030365414307771
2107,gpt-3.5-turbo,prompt4,40,0.08132387706855793
2108,gpt-3.5-turbo,prompt4,40,0.19161938018332605
2109,gpt-3.5-turbo,prompt4,40,0.04960707269155206
2110,gpt-3.5-turbo,prompt4,40,0.08863025962399283
2111,gpt-3.5-turbo,prompt4,40,0.2421487603305785
2112,gpt-3.5-turbo,prompt4,40,0.007858546168958742
2113,gpt-3.5-turbo,prompt4,40,0.4112763749567624
2114,gpt-3.5-turbo,prompt4,40,0.3132975151108126
2115,gpt-3.5-turbo,prompt4,40,0.08507895584917821
2116,gpt-3.5-turbo,prompt4,40,0.189873417721519
2117,gpt-3.5-turbo,prompt4,40,1.7144578313253012
2118,gpt-3.5-turbo,prompt4,40,0.13501524812863877
2119,gpt-3.5-turbo,prompt4,40,0.977710843373494
2120,gpt-3.5-turbo,prompt4,40,0.043236926672509494
2121,gpt-3.5-turbo,prompt4,40,0.09465512093162137
2122,gpt-3.5-turbo,prompt4,40,0.05034324942791762
2123,gpt-3.5-turbo,prompt4,40,0.048493975903614456
2124,gpt-3.5-turbo,prompt4,40,0.14763674986723313
2125,gpt-3.5-turbo,prompt4,40,0.06943653955606147
2126,gpt-3.5-turbo,prompt4,40,0.07292849035187288
2127,gpt-3.5-turbo,prompt4,40,0.14707419017763845
2128,gpt-3.5-turbo,prompt4,40,0.10770461210343908
2129,gpt-3.5-turbo,prompt4,40,0.012529992002132765
2130,gpt-3.5-turbo,prompt4,40,0.030183727034120734
2131,gpt-3.5-turbo,prompt4,40,1.0493201812849906
2132,gpt-3.5-turbo,prompt4,40,0.8082358674463938
2133,gpt-3.5-turbo,prompt4,40,0.10260336906584992
2134,gpt-3.5-turbo,prompt4,40,0.07283866575901975
2135,gpt-3.5-turbo,prompt4,40,0.041423001949317736
2136,gpt-3.5-turbo,prompt4,40,0.08861340679522497
2137,gpt-3.5-turbo,prompt4,40,0.01147842056932966
2138,gpt-3.5-turbo,prompt4,40,0.011937557392102846
2139,gpt-3.5-turbo,prompt4,40,0.01652892561983471
2140,gpt-3.5-turbo,prompt4,40,0.02738475581926061
2141,gpt-3.5-turbo,prompt4,40,0.37970615243342515
2142,gpt-3.5-turbo,prompt4,40,0.008723599632690543
2143,gpt-3.5-turbo,prompt4,40,0.00573921028466483
2144,gpt-3.5-turbo,prompt4,40,1.4067952249770432
2145,gpt-3.5-turbo,prompt4,40,0.18544552408517676
2146,gpt-3.5-turbo,prompt4,40,0.09731752963194011
2147,gpt-3.5-turbo,prompt4,40,0.050873700508737005
2148,gpt-3.5-turbo,prompt4,40,1.126492194674013
2149,gpt-3.5-turbo,prompt4,40,1.1349862258953167
2150,gpt-3.5-turbo,prompt5,2,1.0
2151,gpt-3.5-turbo,prompt5,2,1.0
2152,gpt-3.5-turbo,prompt5,2,1.0
2153,gpt-3.5-turbo,prompt5,2,0.1652089407191448
2154,gpt-3.5-turbo,prompt5,2,0.07567567567567568
2155,gpt-3.5-turbo,prompt5,2,0.019434628975265017
2156,gpt-3.5-turbo,prompt5,2,0.06722689075630252
2157,gpt-3.5-turbo,prompt5,2,0.08832565284178187
2158,gpt-3.5-turbo,prompt5,2,1.0
2159,gpt-3.5-turbo,prompt5,2,0.3844660194174757
2160,gpt-3.5-turbo,prompt5,2,0.5310245310245311
2161,gpt-3.5-turbo,prompt5,2,0.7527573529411765
2162,gpt-3.5-turbo,prompt5,2,0.001834862385321101
2163,gpt-3.5-turbo,prompt5,2,0.051233396584440226
2164,gpt-3.5-turbo,prompt5,2,0.06610800744878957
2165,gpt-3.5-turbo,prompt5,2,0.0617399438727783
2166,gpt-3.5-turbo,prompt5,2,0.039272030651340994
2167,gpt-3.5-turbo,prompt5,2,0.8111425873465533
2168,gpt-3.5-turbo,prompt5,2,0.05821596244131456
2169,gpt-3.5-turbo,prompt5,2,0.15410668924640136
2170,gpt-3.5-turbo,prompt5,5,1.0
2171,gpt-3.5-turbo,prompt5,5,0.40173410404624277
2172,gpt-3.5-turbo,prompt5,5,0.3192982456140351
2173,gpt-3.5-turbo,prompt5,5,0.20816326530612245
2174,gpt-3.5-turbo,prompt5,5,0.5279805352798054
2175,gpt-3.5-turbo,prompt5,5,0.4797687861271676
2176,gpt-3.5-turbo,prompt5,5,0.9060626249167222
2177,gpt-3.5-turbo,prompt5,5,0.5498839907192575
2178,gpt-3.5-turbo,prompt5,5,0.5013262599469496
2179,gpt-3.5-turbo,prompt5,5,0.6305147058823529
2180,gpt-3.5-turbo,prompt5,5,0.3639344262295082
2181,gpt-3.5-turbo,prompt5,5,0.5800865800865801
2182,gpt-3.5-turbo,prompt5,5,0.49081364829396323
2183,gpt-3.5-turbo,prompt5,5,0.5174129353233831
2184,gpt-3.5-turbo,prompt5,5,0.21138211382113822
2185,gpt-3.5-turbo,prompt5,5,0.5788336933045356
2186,gpt-3.5-turbo,prompt5,5,0.291970802919708
2187,gpt-3.5-turbo,prompt5,5,0.12553802008608322
2188,gpt-3.5-turbo,prompt5,5,0.10690909090909091
2189,gpt-3.5-turbo,prompt5,10,0.08019246190858059
2190,gpt-3.5-turbo,prompt5,10,0.2058011049723757
2191,gpt-3.5-turbo,prompt5,10,0.09018987341772151
2192,gpt-3.5-turbo,prompt5,10,0.21730103806228374
2193,gpt-3.5-turbo,prompt5,10,0.1449814126394052
2194,gpt-3.5-turbo,prompt5,10,0.14434523809523808
2195,gpt-3.5-turbo,prompt5,10,0.0880253766851705
2196,gpt-3.5-turbo,prompt5,10,0.20945395273023634
2197,gpt-3.5-turbo,prompt5,10,0.16642441860465115
2198,gpt-3.5-turbo,prompt5,10,0.16541353383458646
2199,gpt-3.5-turbo,prompt5,10,1.0
2200,gpt-3.5-turbo,prompt5,10,1.0
2201,gpt-3.5-turbo,prompt5,10,0.2860824742268041
2202,gpt-3.5-turbo,prompt5,10,0.37349397590361444
2203,gpt-3.5-turbo,prompt5,10,0.44468085106382976
2204,gpt-3.5-turbo,prompt5,10,0.30632911392405066
2205,gpt-3.5-turbo,prompt5,10,1.0
2206,gpt-3.5-turbo,prompt5,10,0.14967860422405876
2207,gpt-3.5-turbo,prompt5,10,0.3992673992673993
2208,gpt-3.5-turbo,prompt5,10,0.10270645385149202
2209,gpt-3.5-turbo,prompt5,20,0.1241117953576504
2210,gpt-3.5-turbo,prompt5,20,0.12982126058325494
2211,gpt-3.5-turbo,prompt5,20,0.11121903836813987
2212,gpt-3.5-turbo,prompt5,20,0.11912832929782083
2213,gpt-3.5-turbo,prompt5,20,0.13625758282781147
2214,gpt-3.5-turbo,prompt5,20,0.08074222668004012
2215,gpt-3.5-turbo,prompt5,20,0.13786679087098277
2216,gpt-3.5-turbo,prompt5,20,0.17272727272727273
2217,gpt-3.5-turbo,prompt5,20,0.4538087520259319
2218,gpt-3.5-turbo,prompt5,20,0.1374650512581547
2219,gpt-3.5-turbo,prompt5,20,0.08900299529311083
2220,gpt-3.5-turbo,prompt5,20,0.17362465860319937
2221,gpt-3.5-turbo,prompt5,20,0.07789397764154346
2222,gpt-3.5-turbo,prompt5,20,0.15387160820648577
2223,gpt-3.5-turbo,prompt5,20,0.005072181037846274
2224,gpt-3.5-turbo,prompt5,20,0.27520515826494724
2225,gpt-3.5-turbo,prompt5,20,0.5447643150901613
2226,gpt-3.5-turbo,prompt5,20,0.0731247644176404
2227,gpt-3.5-turbo,prompt5,20,0.06096217407271392
2228,gpt-3.5-turbo,prompt5,20,0.23385579937304074
2229,gpt-3.5-turbo,prompt5,20,0.17673962757268866
2230,gpt-3.5-turbo,prompt5,20,0.16824877250409165
2231,gpt-3.5-turbo,prompt5,20,0.1258164317634926
2232,gpt-3.5-turbo,prompt5,20,0.15138509559110416
2233,gpt-3.5-turbo,prompt5,20,0.11314878892733564
2234,gpt-3.5-turbo,prompt5,20,0.10688089416695774
2235,gpt-3.5-turbo,prompt5,20,0.13747841105354058
2236,gpt-3.5-turbo,prompt5,20,0.44039509536784743
2237,gpt-3.5-turbo,prompt5,20,0.005072181037846274
2238,gpt-3.5-turbo,prompt5,20,0.0599923576614444
2239,gpt-3.5-turbo,prompt5,20,0.10125673249551168
2240,gpt-3.5-turbo,prompt5,20,0.6223175965665236
2241,gpt-3.5-turbo,prompt5,20,0.15517241379310345
2242,gpt-3.5-turbo,prompt5,20,0.7227550130775937
2243,gpt-3.5-turbo,prompt5,20,0.33744075829383885
2244,gpt-3.5-turbo,prompt5,20,0.3523550724637681
2245,gpt-3.5-turbo,prompt5,20,0.33073929961089493
2246,gpt-3.5-turbo,prompt5,20,0.27185501066098083
2247,gpt-3.5-turbo,prompt5,20,0.1781609195402299
2248,gpt-3.5-turbo,prompt5,20,0.15384615384615385
2249,gpt-3.5-turbo,prompt5,20,0.37450592885375494
2250,gpt-3.5-turbo,prompt5,20,0.16276346604215455
2251,gpt-3.5-turbo,prompt5,20,0.2969569779643232
2252,gpt-3.5-turbo,prompt5,20,0.2848545636910732
2253,gpt-3.5-turbo,prompt5,20,0.34312796208530805
2254,gpt-3.5-turbo,prompt5,20,0.32651072124756336
2255,gpt-3.5-turbo,prompt5,20,1.0811188811188812
2256,gpt-3.5-turbo,prompt5,20,0.43733092876465285
2257,gpt-3.5-turbo,prompt5,20,0.259105098855359
2258,gpt-3.5-turbo,prompt5,20,0.3511796733212341
2259,gpt-3.5-turbo,prompt5,20,0.20530565167243367
2260,gpt-3.5-turbo,prompt5,20,0.30952380952380953
2261,gpt-3.5-turbo,prompt5,20,0.301119023397762
2262,gpt-3.5-turbo,prompt5,20,0.19572553430821146
2263,gpt-3.5-turbo,prompt5,20,0.31665062560153995
2264,gpt-3.5-turbo,prompt5,20,0.20180383314543404
2265,gpt-3.5-turbo,prompt5,20,0.33490566037735847
2266,gpt-3.5-turbo,prompt5,20,0.3923278116826504
2267,gpt-3.5-turbo,prompt5,20,0.7698744769874477
2268,gpt-3.5-turbo,prompt5,20,0.8160152526215443
2269,gpt-3.5-turbo,prompt5,20,0.05921052631578947
2270,gpt-3.5-turbo,prompt5,20,0.35714285714285715
2271,gpt-3.5-turbo,prompt5,20,0.5407503234152652
2272,gpt-3.5-turbo,prompt5,20,0.1905257678292556
2273,gpt-3.5-turbo,prompt5,20,0.0863689776733255
2274,gpt-3.5-turbo,prompt5,20,0.4511545293072824
2275,gpt-3.5-turbo,prompt5,20,0.11280969952556669
2276,gpt-3.5-turbo,prompt5,20,0.25916114790286976
2277,gpt-3.5-turbo,prompt5,20,0.08433079434167573
2278,gpt-3.5-turbo,prompt5,20,0.16810933940774486
2279,gpt-3.5-turbo,prompt5,20,0.10258514567090685
2280,gpt-3.5-turbo,prompt5,20,0.01723430447271235
2281,gpt-3.5-turbo,prompt5,20,0.3996717275338531
2282,gpt-3.5-turbo,prompt5,20,0.14739471805852963
2283,gpt-3.5-turbo,prompt5,20,0.0035688793718772305
2284,gpt-3.5-turbo,prompt5,20,0.42504461629982154
2285,gpt-3.5-turbo,prompt5,20,0.2908232118758435
2286,gpt-3.5-turbo,prompt5,20,0.19939271255060728
2287,gpt-3.5-turbo,prompt5,20,0.0348420709866493
2288,gpt-3.5-turbo,prompt5,20,0.13063507732806845
2289,gpt-3.5-turbo,prompt5,20,0.03425774877650897
2290,gpt-3.5-turbo,prompt5,20,0.0944206008583691
2291,gpt-3.5-turbo,prompt5,20,0.18356012218828102
2292,gpt-3.5-turbo,prompt5,20,0.04602510460251046
2293,gpt-3.5-turbo,prompt5,20,0.12091967073516889
2294,gpt-3.5-turbo,prompt5,20,0.00983698707138842
2295,gpt-3.5-turbo,prompt5,20,0.09083870967741936
2296,gpt-3.5-turbo,prompt5,20,0.04732287723093564
2297,gpt-3.5-turbo,prompt5,40,0.16189962223421478
2298,gpt-3.5-turbo,prompt5,40,0.13494318181818182
2299,gpt-3.5-turbo,prompt5,40,0.07917297024710035
2300,gpt-3.5-turbo,prompt5,40,0.04395604395604396
2301,gpt-3.5-turbo,prompt5,40,0.09431279620853081
2302,gpt-3.5-turbo,prompt5,40,0.06754772393538913
2303,gpt-3.5-turbo,prompt5,40,0.14317874831157137
2304,gpt-3.5-turbo,prompt5,40,0.33031458531935176
2305,gpt-3.5-turbo,prompt5,40,0.23555555555555555
2306,gpt-3.5-turbo,prompt5,40,0.1530214424951267
2307,gpt-3.5-turbo,prompt5,40,0.13918918918918918
2308,gpt-3.5-turbo,prompt5,40,0.09815950920245399
2309,gpt-3.5-turbo,prompt5,40,0.39632672788786855
2310,gpt-3.5-turbo,prompt5,40,0.35706462212486306
2311,gpt-3.5-turbo,prompt5,40,0.2816157040392601
2312,gpt-3.5-turbo,prompt5,40,0.24154379878577623
2313,gpt-3.5-turbo,prompt5,40,0.07912621359223301
2314,gpt-3.5-turbo,prompt5,40,0.10108644307982995
2315,gpt-3.5-turbo,prompt5,40,0.11226415094339623
2316,gpt-3.5-turbo,prompt5,40,0.052290836653386456
2317,gpt-3.5-turbo,prompt5,40,0.304029304029304
2318,gpt-3.5-turbo,prompt5,40,0.28169014084507044
2319,gpt-3.5-turbo,prompt5,40,0.27462991322103114
2320,gpt-3.5-turbo,prompt5,40,0.19273504273504274
2321,gpt-3.5-turbo,prompt5,40,0.1111111111111111
2322,gpt-3.5-turbo,prompt5,40,0.0044444444444444444
2323,gpt-3.5-turbo,prompt5,40,0.228118538938663
2324,gpt-3.5-turbo,prompt5,40,0.2134587554269175
2325,gpt-3.5-turbo,prompt5,40,0.3389575173244953
2326,gpt-3.5-turbo,prompt5,40,0.24790985096328608
2327,gpt-3.5-turbo,prompt5,40,0.17523006134969324
2328,gpt-3.5-turbo,prompt5,40,0.316068515497553
2329,gpt-3.5-turbo,prompt5,40,0.09568025837706903
2330,gpt-3.5-turbo,prompt5,40,0.1167192429022082
2331,gpt-3.5-turbo,prompt5,40,0.38429921907110565
2332,gpt-3.5-turbo,prompt5,40,0.520415738678545
2333,gpt-3.5-turbo,prompt5,40,0.1559667673716012
2334,gpt-3.5-turbo,prompt5,40,0.23521026372059872
2335,gpt-3.5-turbo,prompt5,40,0.25322349570200575
2336,gpt-3.5-turbo,prompt5,40,0.2502230151650312
2337,gpt-3.5-turbo,prompt5,40,0.24576576576576575
2338,gpt-3.5-turbo,prompt5,40,0.3884484711211778
2339,gpt-3.5-turbo,prompt5,40,0.09991273996509599
2340,gpt-3.5-turbo,prompt5,40,0.15872405841660261
2341,gpt-3.5-turbo,prompt5,40,0.11465482438433588
2342,gpt-3.5-turbo,prompt5,40,0.5900411830774991
2343,gpt-3.5-turbo,prompt5,40,0.9053117782909931
2344,gpt-3.5-turbo,prompt5,40,0.18181818181818182
2345,gpt-3.5-turbo,prompt5,40,0.28172413793103446
2346,gpt-3.5-turbo,prompt5,40,0.37986361813076613
2347,gpt-3.5-turbo,prompt5,40,0.21428571428571427
2348,gpt-3.5-turbo,prompt5,40,0.08522727272727272
2349,gpt-3.5-turbo,prompt5,40,0.11054421768707483
2350,gpt-3.5-turbo,prompt5,40,0.2732974910394265
2351,gpt-3.5-turbo,prompt5,40,0.2574873590042785
2352,gpt-3.5-turbo,prompt5,40,0.2847222222222222
2353,gpt-3.5-turbo,prompt5,40,0.19624643002855977
2354,gpt-3.5-turbo,prompt5,40,0.051577152600170505
2355,gpt-3.5-turbo,prompt5,40,1.0570194384449243
2356,gpt-3.5-turbo,prompt5,40,0.23563218390804597
2357,gpt-3.5-turbo,prompt5,40,0.08074534161490683
2358,gpt-3.5-turbo,prompt5,40,0.23440526927547461
2359,gpt-3.5-turbo,prompt5,40,0.1996168582375479
2360,gpt-3.5-turbo,prompt5,40,0.1495398773006135
2361,gpt-3.5-turbo,prompt5,40,0.1779831257533146
2362,gpt-3.5-turbo,prompt5,40,1.5178282009724473
2363,gpt-3.5-turbo,prompt5,40,1.2216730038022814
2364,gpt-3.5-turbo,prompt5,40,0.07031963470319634
2365,gpt-3.5-turbo,prompt5,40,0.18
2366,gpt-3.5-turbo,prompt5,40,0.3861198738170347
2367,gpt-3.5-turbo,prompt5,40,0.22267206477732793
2368,gpt-3.5-turbo,prompt5,40,0.26163182737693863
2369,gpt-3.5-turbo,prompt5,40,0.11883541295306001
2370,gpt-3.5-turbo,prompt5,40,0.06773162939297124
2371,gpt-3.5-turbo,prompt5,40,0.08517350157728706
2372,gpt-3.5-turbo,prompt5,40,0.29840319361277445
2373,gpt-3.5-turbo,prompt5,40,0.06088082901554404
2374,gpt-3.5-turbo,prompt5,40,0.4797066014669927
2375,gpt-3.5-turbo,prompt5,40,0.1952698605215282
2376,gpt-3.5-turbo,prompt5,40,0.1989041095890411
2377,gpt-3.5-turbo,prompt5,40,0.3095662507427213
2378,gpt-3.5-turbo,prompt5,40,1.22591181273816
2379,gpt-3.5-turbo,prompt5,40,0.21598729486500795
2380,gpt-3.5-turbo,prompt5,40,0.2524778299426187
2381,gpt-3.5-turbo,prompt5,40,0.14128546612623047
2382,gpt-3.5-turbo,prompt5,40,0.706001348617667
2383,gpt-3.5-turbo,prompt5,40,0.26765432098765435
2384,gpt-3.5-turbo,prompt5,40,0.25026455026455025
2385,gpt-3.5-turbo,prompt5,40,0.2045050385299348
2386,gpt-3.5-turbo,prompt5,40,0.1632010081915564
2387,gpt-3.5-turbo,prompt5,40,0.2178270042194093
2388,gpt-3.5-turbo,prompt5,40,0.20209251101321585
2389,gpt-3.5-turbo,prompt5,40,0.39213197969543145
2390,gpt-3.5-turbo,prompt5,40,0.19345579793340986
2391,gpt-3.5-turbo,prompt5,40,0.24395265054040144
2392,gpt-3.5-turbo,prompt5,40,0.24559408754974418
2393,gpt-3.5-turbo,prompt5,40,0.2600459242250287
2394,gpt-3.5-turbo,prompt5,40,0.42461340206185566
2395,gpt-3.5-turbo,prompt5,40,0.2215122470713525
2396,gpt-3.5-turbo,prompt5,40,0.2210467706013363
2397,gpt-3.5-turbo,prompt5,40,0.2656330749354005
2398,gpt-3.5-turbo,prompt5,40,0.03266666666666666
2399,gpt-3.5-turbo,prompt5,40,0.423907028223575
2400,gpt-3.5-turbo,prompt5,40,0.2709844559585492
2401,gpt-3.5-turbo,prompt5,40,1.3958192852326365
2402,gpt-3.5-turbo,prompt5,40,0.6525229357798165
2403,gpt-3.5-turbo,prompt5,40,0.8368172623061362
2404,gpt-3.5-turbo,prompt5,40,0.09715346534653466
2405,gpt-3.5-turbo,prompt5,40,0.24974515800203873
2406,gpt-3.5-turbo,prompt6,2,1.0
2407,gpt-3.5-turbo,prompt6,2,0.19393939393939394
2408,gpt-3.5-turbo,prompt6,2,0.1944177093358999
2409,gpt-3.5-turbo,prompt6,2,0.24904214559386972
2410,gpt-3.5-turbo,prompt6,2,0.25884543761638734
2411,gpt-3.5-turbo,prompt6,2,0.03473491773308958
2412,gpt-3.5-turbo,prompt6,2,0.33459119496855344
2413,gpt-3.5-turbo,prompt6,2,0.5806257521058965
2414,gpt-3.5-turbo,prompt6,2,0.6259866423800851
2415,gpt-3.5-turbo,prompt6,2,0.13144654088050314
2416,gpt-3.5-turbo,prompt6,2,0.16297895304910956
2417,gpt-3.5-turbo,prompt6,2,0.01855287569573284
2418,gpt-3.5-turbo,prompt6,2,0.33072188024622273
2419,gpt-3.5-turbo,prompt6,2,0.1109865470852018
2420,gpt-3.5-turbo,prompt6,2,0.20195439739413681
2421,gpt-3.5-turbo,prompt6,2,0.26350148367952525
2422,gpt-3.5-turbo,prompt6,2,0.6471271038885664
2423,gpt-3.5-turbo,prompt6,2,0.12035496394897394
2424,gpt-3.5-turbo,prompt6,2,0.18553459119496854
2425,gpt-3.5-turbo,prompt6,2,0.08526682134570766
2426,gpt-3.5-turbo,prompt6,2,1.3777648428405123
2427,gpt-3.5-turbo,prompt6,2,0.6065959952885748
2428,gpt-3.5-turbo,prompt6,2,0.4018867924528302
2429,gpt-3.5-turbo,prompt6,2,0.5631419939577039
2430,gpt-3.5-turbo,prompt6,2,0.6761006289308176
2431,gpt-3.5-turbo,prompt6,2,0.7363034316676701
2432,gpt-3.5-turbo,prompt6,2,0.5415117719950434
2433,gpt-3.5-turbo,prompt6,2,0.5810276679841897
2434,gpt-3.5-turbo,prompt6,2,0.31256231306081755
2435,gpt-3.5-turbo,prompt6,2,0.5408921933085502
2436,gpt-3.5-turbo,prompt6,2,0.2119496855345912
2437,gpt-3.5-turbo,prompt6,2,0.07363420427553444
2438,gpt-3.5-turbo,prompt6,2,0.03523693803159174
2439,gpt-3.5-turbo,prompt6,2,0.4019912881144991
2440,gpt-3.5-turbo,prompt6,2,0.06889952153110047
2441,gpt-3.5-turbo,prompt6,2,0.30863081789426117
2442,gpt-3.5-turbo,prompt6,2,0.01740294511378849
2443,gpt-3.5-turbo,prompt6,2,0.24785367674505412
2444,gpt-3.5-turbo,prompt6,2,0.1199195171026157
2445,gpt-3.5-turbo,prompt6,2,0.2399158190108734
2446,gpt-3.5-turbo,prompt6,2,0.006438631790744467
2447,gpt-3.5-turbo,prompt6,2,0.06578947368421052
2448,gpt-3.5-turbo,prompt6,2,0.02933124755572937
2449,gpt-3.5-turbo,prompt6,2,0.08416988416988418
2450,gpt-3.5-turbo,prompt6,2,0.47364185110663987
2451,gpt-3.5-turbo,prompt6,2,0.22053712480252766
2452,gpt-3.5-turbo,prompt6,2,0.05830456463367856
2453,gpt-3.5-turbo,prompt6,2,1.5857965451055662
2454,gpt-3.5-turbo,prompt6,2,0.07440811724915446
2455,gpt-3.5-turbo,prompt6,2,0.16152263374485595
2456,gpt-3.5-turbo,prompt6,2,0.08242378622506587
2457,gpt-3.5-turbo,prompt6,2,0.1356521739130435
2458,gpt-3.5-turbo,prompt6,2,0.06900495615707206
2459,gpt-3.5-turbo,prompt6,2,1.0261569416498995
2460,gpt-3.5-turbo,prompt6,2,0.06386233269598471
2461,gpt-3.5-turbo,prompt6,2,0.06684491978609626
2462,gpt-3.5-turbo,prompt6,2,1.3264925373134329
2463,gpt-3.5-turbo,prompt6,2,0.3884169884169884
2464,gpt-3.5-turbo,prompt6,2,0.09301470588235294
2465,gpt-3.5-turbo,prompt6,2,0.23799205489346334
2466,gpt-3.5-turbo,prompt6,2,0.04658721560130011
2467,gpt-3.5-turbo,prompt6,2,0.012944983818770227
2468,gpt-3.5-turbo,prompt6,2,0.07296439901304194
2469,gpt-3.5-turbo,prompt6,2,0.019830028328611898
2470,gpt-3.5-turbo,prompt6,2,0.09382716049382717
2471,gpt-3.5-turbo,prompt6,2,0.8981581798483207
2472,gpt-3.5-turbo,prompt6,2,1.3275550740339472
2473,gpt-3.5-turbo,prompt6,2,0.13647058823529412
2474,gpt-3.5-turbo,prompt6,2,0.09113387495584599
2475,gpt-3.5-turbo,prompt6,2,1.2650776453593355
2476,gpt-3.5-turbo,prompt6,2,0.3064167267483778
2477,gpt-3.5-turbo,prompt6,2,0.048892988929889296
2478,gpt-3.5-turbo,prompt6,2,0.9928400954653938
2479,gpt-3.5-turbo,prompt6,2,0.1797337278106509
2480,gpt-3.5-turbo,prompt6,2,0.0654275092936803
2481,gpt-3.5-turbo,prompt6,2,0.22189173111243307
2482,gpt-3.5-turbo,prompt6,2,0.1074800290486565
2483,gpt-3.5-turbo,prompt6,2,0.07360594795539034
2484,gpt-3.5-turbo,prompt6,2,0.06873111782477341
2485,gpt-3.5-turbo,prompt6,2,0.06923625981441828
2486,gpt-3.5-turbo,prompt6,2,0.20544394037589112
2487,gpt-3.5-turbo,prompt6,2,0.19442644199611148
2488,gpt-3.5-turbo,prompt6,2,0.1898898250162022
2489,gpt-3.5-turbo,prompt6,2,0.018459579885423297
2490,gpt-3.5-turbo,prompt6,2,0.0859325270528326
2491,gpt-3.5-turbo,prompt6,2,0.17950350095480586
2492,gpt-3.5-turbo,prompt6,2,0.11505016722408026
2493,gpt-3.5-turbo,prompt6,2,0.20096205237840728
2494,gpt-3.5-turbo,prompt6,2,0.40406199893105293
2495,gpt-3.5-turbo,prompt6,2,0.40406199893105293
2496,gpt-3.5-turbo,prompt6,2,1.0
2497,gpt-3.5-turbo,prompt6,2,1.608974358974359
2498,gpt-3.5-turbo,prompt6,2,0.33841754051477596
2499,gpt-3.5-turbo,prompt6,2,0.1218809980806142
2500,gpt-3.5-turbo,prompt6,2,0.008438818565400843
2501,gpt-3.5-turbo,prompt6,2,0.3352745424292845
2502,gpt-3.5-turbo,prompt6,2,0.26170212765957446
2503,gpt-3.5-turbo,prompt6,2,0.08349900596421471
2504,gpt-3.5-turbo,prompt6,2,1.7588235294117647
2505,gpt-3.5-turbo,prompt6,2,0.3017578125
2506,gpt-3.5-turbo,prompt6,2,0.12144212523719165
2507,gpt-3.5-turbo,prompt6,2,0.1223155929038282
2508,gpt-3.5-turbo,prompt6,2,0.13043478260869565
2509,gpt-3.5-turbo,prompt6,2,1.6078740157480316
2510,gpt-3.5-turbo,prompt6,2,0.30156121610517667
2511,gpt-3.5-turbo,prompt6,2,0.1982840800762631
2512,gpt-3.5-turbo,prompt6,2,0.042632066728452274
2513,gpt-3.5-turbo,prompt6,2,0.17672047578589634
2514,gpt-3.5-turbo,prompt6,2,0.05067873303167421
2515,gpt-3.5-turbo,prompt6,2,0.19732142857142856
2516,gpt-3.5-turbo,prompt6,2,0.041743970315398886
2517,gpt-3.5-turbo,prompt6,2,0.17395264116575593
2518,gpt-3.5-turbo,prompt6,2,0.02537593984962406
2519,gpt-3.5-turbo,prompt6,2,0.2239540607054963
2520,gpt-3.5-turbo,prompt6,2,0.23450905624404195
2521,gpt-3.5-turbo,prompt6,2,0.04895738893925657
2522,gpt-3.5-turbo,prompt6,2,0.19148936170212766
2523,gpt-3.5-turbo,prompt6,2,0.037243947858473
2524,gpt-3.5-turbo,prompt6,2,0.054844606946983544
2525,gpt-3.5-turbo,prompt6,2,0.08839779005524862
2526,gpt-3.5-turbo,prompt6,2,0.07904085257548846
2527,gpt-3.5-turbo,prompt6,2,0.07768744354110207
2528,gpt-3.5-turbo,prompt6,2,0.20153714773697695
2529,gpt-3.5-turbo,prompt6,2,0.12094653812445223
2530,gpt-3.5-turbo,prompt6,2,0.07596067917783736
2531,gpt-3.5-turbo,prompt6,2,0.08230088495575222
2532,gpt-3.5-turbo,prompt6,2,0.08579599618684461
2533,gpt-3.5-turbo,prompt6,2,0.061979648473635525
2534,gpt-3.5-turbo,prompt6,2,0.0558055805580558
2535,gpt-3.5-turbo,prompt6,2,0.008579599618684462
2536,gpt-3.5-turbo,prompt6,2,0.17274939172749393
2537,gpt-3.5-turbo,prompt6,2,0.14891696750902528
2538,gpt-3.5-turbo,prompt6,2,0.050724637681159424
2539,gpt-3.5-turbo,prompt6,2,0.0778727445394112
2540,gpt-3.5-turbo,prompt6,2,0.11668107173725151
2541,gpt-3.5-turbo,prompt6,2,0.12829845313921748
2542,gpt-3.5-turbo,prompt6,2,0.11831726555652936
2543,gpt-3.5-turbo,prompt6,2,0.008579599618684462
2544,gpt-3.5-turbo,prompt6,2,0.008579599618684462
2545,gpt-3.5-turbo,prompt6,2,0.051643192488262914
2546,gpt-3.5-turbo,prompt6,2,0.1206896551724138
2547,gpt-3.5-turbo,prompt6,5,0.18653321201091902
2548,gpt-3.5-turbo,prompt6,5,0.5458612975391499
2549,gpt-3.5-turbo,prompt6,5,0.37583892617449666
2550,gpt-3.5-turbo,prompt6,5,0.5734966592427617
2551,gpt-3.5-turbo,prompt6,5,0.5475555555555556
2552,gpt-3.5-turbo,prompt6,5,0.209366391184573
2553,gpt-3.5-turbo,prompt6,5,0.407158836689038
2554,gpt-3.5-turbo,prompt6,5,0.248868778280543
2555,gpt-3.5-turbo,prompt6,5,0.3098434004474273
2556,gpt-3.5-turbo,prompt6,5,0.9239373601789709
2557,gpt-3.5-turbo,prompt6,5,1.1611842105263157
2558,gpt-3.5-turbo,prompt6,5,0.37024608501118567
2559,gpt-3.5-turbo,prompt6,5,0.41287458379578246
2560,gpt-3.5-turbo,prompt6,5,0.4082774049217002
2561,gpt-3.5-turbo,prompt6,5,0.9717898832684825
2562,gpt-3.5-turbo,prompt6,5,0.42953020134228187
2563,gpt-3.5-turbo,prompt6,5,0.3769574944071588
2564,gpt-3.5-turbo,prompt6,5,0.42058165548098436
2565,gpt-3.5-turbo,prompt6,5,0.1992619926199262
2566,gpt-3.5-turbo,prompt6,5,0.2617801047120419
2567,gpt-3.5-turbo,prompt6,5,0.3859060402684564
2568,gpt-3.5-turbo,prompt6,5,0.36379769299023956
2569,gpt-3.5-turbo,prompt6,5,0.37583892617449666
2570,gpt-3.5-turbo,prompt6,5,0.20053715308863027
2571,gpt-3.5-turbo,prompt6,5,0.2111627906976744
2572,gpt-3.5-turbo,prompt6,5,0.8568720379146919
2573,gpt-3.5-turbo,prompt6,5,0.3333333333333333
2574,gpt-3.5-turbo,prompt6,5,0.28747203579418346
2575,gpt-3.5-turbo,prompt6,5,1.175475687103594
2576,gpt-3.5-turbo,prompt6,5,0.10263929618768329
2577,gpt-3.5-turbo,prompt6,5,0.48320413436692505
2578,gpt-3.5-turbo,prompt6,5,0.25024630541871923
2579,gpt-3.5-turbo,prompt6,5,0.17235345581802275
2580,gpt-3.5-turbo,prompt6,5,0.3888506538196834
2581,gpt-3.5-turbo,prompt6,5,0.16730621642363777
2582,gpt-3.5-turbo,prompt6,5,0.7573402417962003
2583,gpt-3.5-turbo,prompt6,5,0.13986537023186238
2584,gpt-3.5-turbo,prompt6,5,0.13533834586466165
2585,gpt-3.5-turbo,prompt6,5,1.02406015037594
2586,gpt-3.5-turbo,prompt6,5,0.29473684210526313
2587,gpt-3.5-turbo,prompt6,5,0.18469656992084432
2588,gpt-3.5-turbo,prompt6,5,0.3105294467578822
2589,gpt-3.5-turbo,prompt6,5,0.1782178217821782
2590,gpt-3.5-turbo,prompt6,5,0.1935881627620222
2591,gpt-3.5-turbo,prompt6,5,0.2041210560206053
2592,gpt-3.5-turbo,prompt6,5,0.4030075187969925
2593,gpt-3.5-turbo,prompt6,5,0.35639097744360904
2594,gpt-3.5-turbo,prompt6,5,0.24476744186046512
2595,gpt-3.5-turbo,prompt6,5,0.11696359411309062
2596,gpt-3.5-turbo,prompt6,5,0.39627228525121555
2597,gpt-3.5-turbo,prompt6,5,0.1872037914691943
2598,gpt-3.5-turbo,prompt6,5,0.25486250838363517
2599,gpt-3.5-turbo,prompt6,5,0.23735408560311283
2600,gpt-3.5-turbo,prompt6,5,0.15255658005029338
2601,gpt-3.5-turbo,prompt6,5,0.18244274809160305
2602,gpt-3.5-turbo,prompt6,5,0.18515797207935342
2603,gpt-3.5-turbo,prompt6,5,0.22632311977715877
2604,gpt-3.5-turbo,prompt6,5,0.11737451737451737
2605,gpt-3.5-turbo,prompt6,5,0.16751638747268754
2606,gpt-3.5-turbo,prompt6,5,0.2001399580125962
2607,gpt-3.5-turbo,prompt6,5,0.1878654970760234
2608,gpt-3.5-turbo,prompt6,5,0.13523956723338484
2609,gpt-3.5-turbo,prompt6,5,0.5067502410800385
2610,gpt-3.5-turbo,prompt6,5,0.09
2611,gpt-3.5-turbo,prompt6,5,0.08065190137902215
2612,gpt-3.5-turbo,prompt6,5,0.13220338983050847
2613,gpt-3.5-turbo,prompt6,5,0.2990583804143126
2614,gpt-3.5-turbo,prompt6,5,0.12165725047080979
2615,gpt-3.5-turbo,prompt6,5,1.1687275628240925
2616,gpt-3.5-turbo,prompt6,5,0.14986967854039965
2617,gpt-3.5-turbo,prompt6,5,0.06162695152013147
2618,gpt-3.5-turbo,prompt6,5,0.054231717337715694
2619,gpt-3.5-turbo,prompt6,5,1.5351867940920938
2620,gpt-3.5-turbo,prompt6,5,0.052284890901605596
2621,gpt-3.5-turbo,prompt6,5,0.8818418766290183
2622,gpt-3.5-turbo,prompt6,5,0.19310071371927043
2623,gpt-3.5-turbo,prompt6,5,0.06652892561983471
2624,gpt-3.5-turbo,prompt6,5,0.20155038759689922
2625,gpt-3.5-turbo,prompt6,5,1.4860990443092963
2626,gpt-3.5-turbo,prompt6,5,1.5286707211120765
2627,gpt-3.5-turbo,prompt6,5,0.21872376154492024
2628,gpt-3.5-turbo,prompt6,5,0.09119621002763521
2629,gpt-3.5-turbo,prompt6,5,0.04718543046357616
2630,gpt-3.5-turbo,prompt6,5,0.6459600347523893
2631,gpt-3.5-turbo,prompt6,5,0.06422764227642276
2632,gpt-3.5-turbo,prompt6,5,1.5925282363162467
2633,gpt-3.5-turbo,prompt6,5,1.4860990443092963
2634,gpt-3.5-turbo,prompt6,5,0.048760330578512395
2635,gpt-3.5-turbo,prompt6,5,0.16370250606305578
2636,gpt-3.5-turbo,prompt6,5,1.0261382799325465
2637,gpt-3.5-turbo,prompt6,5,0.4358974358974359
2638,gpt-3.5-turbo,prompt6,5,0.19075712881022616
2639,gpt-3.5-turbo,prompt6,5,0.23725671918443003
2640,gpt-3.5-turbo,prompt6,5,0.7960893854748603
2641,gpt-3.5-turbo,prompt6,5,0.1769041769041769
2642,gpt-3.5-turbo,prompt6,5,0.1396694214876033
2643,gpt-3.5-turbo,prompt6,5,0.16180150125104253
2644,gpt-3.5-turbo,prompt6,5,0.16261525565800503
2645,gpt-3.5-turbo,prompt6,5,0.12195121951219512
2646,gpt-3.5-turbo,prompt6,5,0.1243432574430823
2647,gpt-3.5-turbo,prompt6,5,0.1262214983713355
2648,gpt-3.5-turbo,prompt6,5,0.12108731466227347
2649,gpt-3.5-turbo,prompt6,5,0.22816679779701024
2650,gpt-3.5-turbo,prompt6,5,0.19212218649517684
2651,gpt-3.5-turbo,prompt6,5,0.14212765957446807
2652,gpt-3.5-turbo,prompt6,5,0.20444824636441403
2653,gpt-3.5-turbo,prompt6,5,0.2042483660130719
2654,gpt-3.5-turbo,prompt6,5,0.1628099173553719
2655,gpt-3.5-turbo,prompt6,5,0.17299919159256266
2656,gpt-3.5-turbo,prompt6,5,0.20306513409961685
2657,gpt-3.5-turbo,prompt6,5,0.1572379367720466
2658,gpt-3.5-turbo,prompt6,5,0.14188034188034188
2659,gpt-3.5-turbo,prompt6,5,0.32656943563728597
2660,gpt-3.5-turbo,prompt6,5,0.1376994122586062
2661,gpt-3.5-turbo,prompt6,5,0.23837638376383763
2662,gpt-3.5-turbo,prompt6,5,0.11764705882352941
2663,gpt-3.5-turbo,prompt6,5,0.1755361397934869
2664,gpt-3.5-turbo,prompt6,5,0.1937046004842615
2665,gpt-3.5-turbo,prompt6,5,0.10379746835443038
2666,gpt-3.5-turbo,prompt6,5,0.2797427652733119
2667,gpt-3.5-turbo,prompt6,5,0.21305530371713507
2668,gpt-3.5-turbo,prompt6,5,0.13799126637554585
2669,gpt-3.5-turbo,prompt6,5,0.12225969645868466
2670,gpt-3.5-turbo,prompt6,5,0.10673665791776028
2671,gpt-3.5-turbo,prompt6,5,0.13881748071979436
2672,gpt-3.5-turbo,prompt6,5,0.14462081128747795
2673,gpt-3.5-turbo,prompt6,5,0.384206529992407
2674,gpt-3.5-turbo,prompt6,5,0.12182296231375986
2675,gpt-3.5-turbo,prompt6,5,0.17757774140752863
2676,gpt-3.5-turbo,prompt6,5,0.12802768166089964
2677,gpt-3.5-turbo,prompt6,5,0.23327759197324416
2678,gpt-3.5-turbo,prompt6,5,0.09923664122137404
2679,gpt-3.5-turbo,prompt6,5,0.18107667210440456
2680,gpt-3.5-turbo,prompt6,5,0.1468590831918506
2681,gpt-3.5-turbo,prompt6,5,0.18781302170283806
2682,gpt-3.5-turbo,prompt6,5,0.11452282157676348
2683,gpt-3.5-turbo,prompt6,5,0.17113564668769715
2684,gpt-3.5-turbo,prompt6,5,0.14108910891089108
2685,gpt-3.5-turbo,prompt6,5,0.14297800338409475
2686,gpt-3.5-turbo,prompt6,5,0.13810316139767054
2687,gpt-3.5-turbo,prompt6,5,0.26170212765957446
2688,gpt-3.5-turbo,prompt6,5,0.12612612612612611
2689,gpt-3.5-turbo,prompt6,5,0.3772549019607843
2690,gpt-3.5-turbo,prompt6,10,1.0
2691,gpt-3.5-turbo,prompt6,10,0.17117988394584138
2692,gpt-3.5-turbo,prompt6,10,0.39509306260575294
2693,gpt-3.5-turbo,prompt6,10,0.33248730964467005
2694,gpt-3.5-turbo,prompt6,10,0.17935578330893118
2695,gpt-3.5-turbo,prompt6,10,0.2119972733469666
2696,gpt-3.5-turbo,prompt6,10,1.0583756345177664
2697,gpt-3.5-turbo,prompt6,10,0.13187641296156744
2698,gpt-3.5-turbo,prompt6,10,0.6254416961130742
2699,gpt-3.5-turbo,prompt6,10,0.2043734230445753
2700,gpt-3.5-turbo,prompt6,10,0.21052631578947367
2701,gpt-3.5-turbo,prompt6,10,0.033783783783783786
2702,gpt-3.5-turbo,prompt6,10,0.2770313499680102
2703,gpt-3.5-turbo,prompt6,10,0.1539568345323741
2704,gpt-3.5-turbo,prompt6,10,0.29081947011706716
2705,gpt-3.5-turbo,prompt6,10,0.2553329023917259
2706,gpt-3.5-turbo,prompt6,10,0.11844331641285956
2707,gpt-3.5-turbo,prompt6,10,0.035443037974683546
2708,gpt-3.5-turbo,prompt6,10,0.15678627145085802
2709,gpt-3.5-turbo,prompt6,10,0.11903114186851212
2710,gpt-3.5-turbo,prompt6,10,0.20214782059380923
2711,gpt-3.5-turbo,prompt6,10,0.1476664116296863
2712,gpt-3.5-turbo,prompt6,10,0.12907608695652173
2713,gpt-3.5-turbo,prompt6,10,0.07636887608069164
2714,gpt-3.5-turbo,prompt6,10,0.14367405289492494
2715,gpt-3.5-turbo,prompt6,10,0.08992805755395683
2716,gpt-3.5-turbo,prompt6,10,0.1137855579868709
2717,gpt-3.5-turbo,prompt6,10,0.11825572801182557
2718,gpt-3.5-turbo,prompt6,10,0.1282608695652174
2719,gpt-3.5-turbo,prompt6,10,0.12480499219968799
2720,gpt-3.5-turbo,prompt6,10,0.15990639625585024
2721,gpt-3.5-turbo,prompt6,10,0.14986376021798364
2722,gpt-3.5-turbo,prompt6,10,0.2695434646654159
2723,gpt-3.5-turbo,prompt6,10,0.16915100453661697
2724,gpt-3.5-turbo,prompt6,10,0.1647482014388489
2725,gpt-3.5-turbo,prompt6,10,0.1119186046511628
2726,gpt-3.5-turbo,prompt6,10,0.2
2727,gpt-3.5-turbo,prompt6,10,0.1511081262592344
2728,gpt-3.5-turbo,prompt6,10,0.10968660968660969
2729,gpt-3.5-turbo,prompt6,10,0.12224591329068941
2730,gpt-3.5-turbo,prompt6,10,0.17784711388455537
2731,gpt-3.5-turbo,prompt6,10,0.09317681584739546
2732,gpt-3.5-turbo,prompt6,10,0.12080057183702644
2733,gpt-3.5-turbo,prompt6,10,0.08569299552906111
2734,gpt-3.5-turbo,prompt6,10,0.05914396887159533
2735,gpt-3.5-turbo,prompt6,10,0.16182572614107885
2736,gpt-3.5-turbo,prompt6,10,0.317428760768721
2737,gpt-3.5-turbo,prompt6,10,0.19836272040302266
2738,gpt-3.5-turbo,prompt6,10,0.10544939844302902
2739,gpt-3.5-turbo,prompt6,10,0.10810810810810811
2740,gpt-3.5-turbo,prompt6,10,0.13733905579399142
2741,gpt-3.5-turbo,prompt6,10,0.12161223071577484
2742,gpt-3.5-turbo,prompt6,10,0.27330779054916987
2743,gpt-3.5-turbo,prompt6,10,0.09078014184397164
2744,gpt-3.5-turbo,prompt6,10,0.0955137481910275
2745,gpt-3.5-turbo,prompt6,10,0.15736040609137056
2746,gpt-3.5-turbo,prompt6,10,0.11546840958605664
2747,gpt-3.5-turbo,prompt6,10,0.09131075110456553
2748,gpt-3.5-turbo,prompt6,10,0.21936357481381177
2749,gpt-3.5-turbo,prompt6,10,0.12792511700468018
2750,gpt-3.5-turbo,prompt6,10,0.06845238095238096
2751,gpt-3.5-turbo,prompt6,10,0.3551470588235294
2752,gpt-3.5-turbo,prompt6,10,0.07283763277693475
2753,gpt-3.5-turbo,prompt6,10,0.0784313725490196
2754,gpt-3.5-turbo,prompt6,10,0.1970853573907009
2755,gpt-3.5-turbo,prompt6,10,1.0
2756,gpt-3.5-turbo,prompt6,10,0.10497237569060773
2757,gpt-3.5-turbo,prompt6,10,0.2398822663723326
2758,gpt-3.5-turbo,prompt6,10,0.6029159519725558
2759,gpt-3.5-turbo,prompt6,10,0.06887052341597796
2760,gpt-3.5-turbo,prompt6,10,0.24057450628366248
2761,gpt-3.5-turbo,prompt6,10,0.19308600337268128
2762,gpt-3.5-turbo,prompt6,10,0.2765957446808511
2763,gpt-3.5-turbo,prompt6,10,0.10231316725978648
2764,gpt-3.5-turbo,prompt6,10,0.19309701492537312
2765,gpt-3.5-turbo,prompt6,10,0.12618025751072962
2766,gpt-3.5-turbo,prompt6,10,0.5147982062780269
2767,gpt-3.5-turbo,prompt6,10,0.10127737226277372
2768,gpt-3.5-turbo,prompt6,10,0.13636363636363635
2769,gpt-3.5-turbo,prompt6,10,0.10944395410414828
2770,gpt-3.5-turbo,prompt6,10,0.1132404181184669
2771,gpt-3.5-turbo,prompt6,10,0.11022927689594356
2772,gpt-3.5-turbo,prompt6,10,1.1608863198458574
2773,gpt-3.5-turbo,prompt6,10,0.2521613832853026
2774,gpt-3.5-turbo,prompt6,10,0.1611295681063123
2775,gpt-3.5-turbo,prompt6,10,0.1234887737478411
2776,gpt-3.5-turbo,prompt6,10,0.2569786535303777
2777,gpt-3.5-turbo,prompt6,10,0.38077969174977333
2778,gpt-3.5-turbo,prompt6,10,0.06207482993197279
2779,gpt-3.5-turbo,prompt6,10,0.12573344509639564
2780,gpt-3.5-turbo,prompt6,10,0.23082239115411196
2781,gpt-3.5-turbo,prompt6,10,0.25762289981331676
2782,gpt-3.5-turbo,prompt6,10,0.2526246719160105
2783,gpt-3.5-turbo,prompt6,10,0.9061679790026247
2784,gpt-3.5-turbo,prompt6,10,0.09793103448275862
2785,gpt-3.5-turbo,prompt6,10,0.1602809706257982
2786,gpt-3.5-turbo,prompt6,10,0.04525547445255475
2787,gpt-3.5-turbo,prompt6,10,0.2084826762246117
2788,gpt-3.5-turbo,prompt6,10,0.09507754551584625
2789,gpt-3.5-turbo,prompt6,10,0.12903225806451613
2790,gpt-3.5-turbo,prompt6,10,0.0188953488372093
2791,gpt-3.5-turbo,prompt6,10,0.47226277372262776
2792,gpt-3.5-turbo,prompt6,10,0.030215827338129497
2793,gpt-3.5-turbo,prompt6,10,0.01559177888022679
2794,gpt-3.5-turbo,prompt6,10,0.13206214689265536
2795,gpt-3.5-turbo,prompt6,10,0.08844884488448845
2796,gpt-3.5-turbo,prompt6,10,0.8884180790960452
2797,gpt-3.5-turbo,prompt6,10,0.1296043656207367
2798,gpt-3.5-turbo,prompt6,10,0.09492419248516809
2799,gpt-3.5-turbo,prompt6,10,0.2565261044176707
2800,gpt-3.5-turbo,prompt6,10,0.09280885064535956
2801,gpt-3.5-turbo,prompt6,10,0.09359903381642512
2802,gpt-3.5-turbo,prompt6,10,0.1063257065948856
2803,gpt-3.5-turbo,prompt6,10,1.3153753026634383
2804,gpt-3.5-turbo,prompt6,10,0.09376723662437948
2805,gpt-3.5-turbo,prompt6,10,0.5461077844311377
2806,gpt-3.5-turbo,prompt6,10,1.4964071856287424
2807,gpt-3.5-turbo,prompt6,10,0.2875430822255047
2808,gpt-3.5-turbo,prompt6,10,0.11023176936122103
2809,gpt-3.5-turbo,prompt6,10,0.14429928741092637
2810,gpt-3.5-turbo,prompt6,10,0.03125
2811,gpt-3.5-turbo,prompt6,10,0.015348288075560802
2812,gpt-3.5-turbo,prompt6,10,0.118562874251497
2813,gpt-3.5-turbo,prompt6,10,0.06912442396313365
2814,gpt-3.5-turbo,prompt6,10,0.16362566215420835
2815,gpt-3.5-turbo,prompt6,10,0.11186825667234526
2816,gpt-3.5-turbo,prompt6,10,0.11347517730496454
2817,gpt-3.5-turbo,prompt6,10,0.3625521765056649
2818,gpt-3.5-turbo,prompt6,10,0.15098468271334792
2819,gpt-3.5-turbo,prompt6,10,0.526578073089701
2820,gpt-3.5-turbo,prompt6,10,0.13014460511679643
2821,gpt-3.5-turbo,prompt6,10,0.7969814995131451
2822,gpt-3.5-turbo,prompt6,10,1.4168564920273348
2823,gpt-3.5-turbo,prompt6,10,0.12394366197183099
2824,gpt-3.5-turbo,prompt6,10,0.8890140845070422
2825,gpt-3.5-turbo,prompt6,10,0.9611267605633803
2826,gpt-3.5-turbo,prompt6,10,1.424225352112676
2827,gpt-3.5-turbo,prompt6,10,1.4974647887323944
2828,gpt-3.5-turbo,prompt6,10,1.4028169014084506
2829,gpt-3.5-turbo,prompt6,10,0.5695774647887324
2830,gpt-3.5-turbo,prompt6,10,1.0619718309859154
2831,gpt-3.5-turbo,prompt6,10,0.28609483217900905
2832,gpt-3.5-turbo,prompt6,10,1.3149295774647887
2833,gpt-3.5-turbo,prompt6,10,1.6169014084507043
2834,gpt-3.5-turbo,prompt6,10,0.1671626984126984
2835,gpt-3.5-turbo,prompt6,10,1.4822535211267605
2836,gpt-3.5-turbo,prompt6,10,0.1634920634920635
2837,gpt-3.5-turbo,prompt6,10,0.7791549295774648
2838,gpt-3.5-turbo,prompt6,10,0.12421383647798742
2839,gpt-3.5-turbo,prompt6,10,0.20778508771929824
2840,gpt-3.5-turbo,prompt6,10,0.0900155199172271
2841,gpt-3.5-turbo,prompt6,10,0.7110993096123208
2842,gpt-3.5-turbo,prompt6,10,0.6275644397685429
2843,gpt-3.5-turbo,prompt6,10,0.029780564263322883
2844,gpt-3.5-turbo,prompt6,10,1.6181360201511334
2845,gpt-3.5-turbo,prompt6,10,0.012967581047381545
2846,gpt-3.5-turbo,prompt6,10,0.9942084942084942
2847,gpt-3.5-turbo,prompt6,10,0.16977329974811084
2848,gpt-3.5-turbo,prompt6,10,0.4806547619047619
2849,gpt-3.5-turbo,prompt6,10,0.20957178841309823
2850,gpt-3.5-turbo,prompt6,10,0.07255008121277748
2851,gpt-3.5-turbo,prompt6,10,1.3273942093541202
2852,gpt-3.5-turbo,prompt6,10,0.055466666666666664
2853,gpt-3.5-turbo,prompt6,10,0.018579234972677595
2854,gpt-3.5-turbo,prompt6,10,0.06958355297838692
2855,gpt-3.5-turbo,prompt6,10,1.160655737704918
2856,gpt-3.5-turbo,prompt6,10,0.10497512437810945
2857,gpt-3.5-turbo,prompt6,20,0.8035982008995503
2858,gpt-3.5-turbo,prompt6,20,0.2862523540489642
2859,gpt-3.5-turbo,prompt6,20,0.2902621722846442
2860,gpt-3.5-turbo,prompt6,20,0.2955390334572491
2861,gpt-3.5-turbo,prompt6,20,0.11467116357504216
2862,gpt-3.5-turbo,prompt6,20,0.7231040564373897
2863,gpt-3.5-turbo,prompt6,20,0.19407894736842105
2864,gpt-3.5-turbo,prompt6,20,0.10562180579216354
2865,gpt-3.5-turbo,prompt6,20,0.30266789328426863
2866,gpt-3.5-turbo,prompt6,20,0.1347107438016529
2867,gpt-3.5-turbo,prompt6,20,0.4781931464174455
2868,gpt-3.5-turbo,prompt6,20,0.046918123275068994
2869,gpt-3.5-turbo,prompt6,20,0.19209486166007905
2870,gpt-3.5-turbo,prompt6,20,0.4483648881239243
2871,gpt-3.5-turbo,prompt6,20,0.23424759080800592
2872,gpt-3.5-turbo,prompt6,20,0.10790144435004248
2873,gpt-3.5-turbo,prompt6,20,0.4087649402390438
2874,gpt-3.5-turbo,prompt6,20,0.2038095238095238
2875,gpt-3.5-turbo,prompt6,20,0.0963855421686747
2876,gpt-3.5-turbo,prompt6,20,0.3224181360201511
2877,gpt-3.5-turbo,prompt6,20,0.15836012861736334
2878,gpt-3.5-turbo,prompt6,20,0.05253623188405797
2879,gpt-3.5-turbo,prompt6,20,0.09560723514211886
2880,gpt-3.5-turbo,prompt6,20,0.11937716262975778
2881,gpt-3.5-turbo,prompt6,20,0.1327659574468085
2882,gpt-3.5-turbo,prompt6,20,0.18427518427518427
2883,gpt-3.5-turbo,prompt6,20,0.12392426850258176
2884,gpt-3.5-turbo,prompt6,20,0.5323809523809524
2885,gpt-3.5-turbo,prompt6,20,0.09716251074806535
2886,gpt-3.5-turbo,prompt6,20,0.282876064333018
2887,gpt-3.5-turbo,prompt6,20,0.5063613231552163
2888,gpt-3.5-turbo,prompt6,20,0.1497835497835498
2889,gpt-3.5-turbo,prompt6,20,0.14796747967479676
2890,gpt-3.5-turbo,prompt6,20,0.00945179584120983
2891,gpt-3.5-turbo,prompt6,20,0.49960031974420466
2892,gpt-3.5-turbo,prompt6,20,0.5087025316455697
2893,gpt-3.5-turbo,prompt6,20,0.13655640373197625
2894,gpt-3.5-turbo,prompt6,20,0.82842287694974
2895,gpt-3.5-turbo,prompt6,20,0.2862523540489642
2896,gpt-3.5-turbo,prompt6,20,0.6018998272884283
2897,gpt-3.5-turbo,prompt6,20,0.3943054357204487
2898,gpt-3.5-turbo,prompt6,20,0.18270008084074374
2899,gpt-3.5-turbo,prompt6,20,0.19578783151326054
2900,gpt-3.5-turbo,prompt6,20,0.12427022518765637
2901,gpt-3.5-turbo,prompt6,20,0.15619047619047619
2902,gpt-3.5-turbo,prompt6,20,0.7708502024291498
2903,gpt-3.5-turbo,prompt6,20,0.10535557506584724
2904,gpt-3.5-turbo,prompt6,20,0.4480633802816901
2905,gpt-3.5-turbo,prompt6,20,0.1153184165232358
2906,gpt-3.5-turbo,prompt6,20,0.25693893735130846
2907,gpt-3.5-turbo,prompt6,20,0.058447488584474884
2908,gpt-3.5-turbo,prompt6,20,0.3298245614035088
2909,gpt-3.5-turbo,prompt6,20,0.07570422535211267
2910,gpt-3.5-turbo,prompt6,20,0.14425427872860636
2911,gpt-3.5-turbo,prompt6,20,0.8029520295202952
2912,gpt-3.5-turbo,prompt6,20,0.2855796418473139
2913,gpt-3.5-turbo,prompt6,20,0.28499156829679595
2914,gpt-3.5-turbo,prompt6,20,0.5571428571428572
2915,gpt-3.5-turbo,prompt6,20,0.3295238095238095
2916,gpt-3.5-turbo,prompt6,20,0.3483660130718954
2917,gpt-3.5-turbo,prompt6,20,0.3846880907372401
2918,gpt-3.5-turbo,prompt6,20,0.12121212121212122
2919,gpt-3.5-turbo,prompt6,20,0.7186119873817035
2920,gpt-3.5-turbo,prompt6,20,0.282876064333018
2921,gpt-3.5-turbo,prompt6,20,0.5673813169984686
2922,gpt-3.5-turbo,prompt6,20,0.0695807314897413
2923,gpt-3.5-turbo,prompt6,20,0.259047619047619
2924,gpt-3.5-turbo,prompt6,20,0.1935483870967742
2925,gpt-3.5-turbo,prompt6,20,1.120952380952381
2926,gpt-3.5-turbo,prompt6,20,0.16052158273381295
2927,gpt-3.5-turbo,prompt6,20,0.10383838383838384
2928,gpt-3.5-turbo,prompt6,20,0.16220666941128037
2929,gpt-3.5-turbo,prompt6,20,0.3658430862592111
2930,gpt-3.5-turbo,prompt6,20,0.043615107913669064
2931,gpt-3.5-turbo,prompt6,20,0.04231433506044905
2932,gpt-3.5-turbo,prompt6,20,0.31921824104234525
2933,gpt-3.5-turbo,prompt6,20,0.228
2934,gpt-3.5-turbo,prompt6,20,0.2168082253017434
2935,gpt-3.5-turbo,prompt6,20,0.391636690647482
2936,gpt-3.5-turbo,prompt6,20,0.7203079178885631
2937,gpt-3.5-turbo,prompt6,20,0.18570143884892087
2938,gpt-3.5-turbo,prompt6,20,0.22351301115241637
2939,gpt-3.5-turbo,prompt6,20,0.12145242070116861
2940,gpt-3.5-turbo,prompt6,20,0.36833402232327406
2941,gpt-3.5-turbo,prompt6,20,0.5204507512520868
2942,gpt-3.5-turbo,prompt6,20,0.1773789649415693
2943,gpt-3.5-turbo,prompt6,20,0.2537485582468281
2944,gpt-3.5-turbo,prompt6,20,0.07032875572201415
2945,gpt-3.5-turbo,prompt6,20,0.32303839732888145
2946,gpt-3.5-turbo,prompt6,20,0.13423351866560762
2947,gpt-3.5-turbo,prompt6,20,0.31695721077654515
2948,gpt-3.5-turbo,prompt6,20,0.17497057669674382
2949,gpt-3.5-turbo,prompt6,20,0.23317471108089735
2950,gpt-3.5-turbo,prompt6,20,0.1690427698574338
2951,gpt-3.5-turbo,prompt6,20,0.08713355048859935
2952,gpt-3.5-turbo,prompt6,20,0.1364744110479285
2953,gpt-3.5-turbo,prompt6,20,0.022337455125648185
2954,gpt-3.5-turbo,prompt6,20,0.15037893897088153
2955,gpt-3.5-turbo,prompt6,20,0.07447973713033954
2956,gpt-3.5-turbo,prompt6,20,0.16335433834222007
2957,gpt-3.5-turbo,prompt6,20,0.059286706808707734
2958,gpt-3.5-turbo,prompt6,20,0.057656826568265686
2959,gpt-3.5-turbo,prompt6,20,0.1894238358326756
2960,gpt-3.5-turbo,prompt6,20,0.14316987740805603
2961,gpt-3.5-turbo,prompt6,20,0.10373242850218128
2962,gpt-3.5-turbo,prompt6,20,0.18933669185558355
2963,gpt-3.5-turbo,prompt6,20,0.04286387187941592
2964,gpt-3.5-turbo,prompt6,20,0.20582369365775827
2965,gpt-3.5-turbo,prompt6,20,0.11618798955613577
2966,gpt-3.5-turbo,prompt6,20,0.09390298175344905
2967,gpt-3.5-turbo,prompt6,20,0.04411051866214251
2968,gpt-3.5-turbo,prompt6,20,0.07404063205417608
2969,gpt-3.5-turbo,prompt6,20,0.06158088235294118
2970,gpt-3.5-turbo,prompt6,20,0.12448132780082988
2971,gpt-3.5-turbo,prompt6,20,0.06907593778591034
2972,gpt-3.5-turbo,prompt6,20,0.07549728752260398
2973,gpt-3.5-turbo,prompt6,20,0.09086799276672694
2974,gpt-3.5-turbo,prompt6,20,0.10227823557925352
2975,gpt-3.5-turbo,prompt6,20,0.03145539906103286
2976,gpt-3.5-turbo,prompt6,20,0.06509433962264151
2977,gpt-3.5-turbo,prompt6,20,0.1352497643732328
2978,gpt-3.5-turbo,prompt6,20,0.0489578284052351
2979,gpt-3.5-turbo,prompt6,20,0.09394372913686218
2980,gpt-3.5-turbo,prompt6,20,0.534658264663112
2981,gpt-3.5-turbo,prompt6,20,0.05116058739933681
2982,gpt-3.5-turbo,prompt6,20,0.0783132530120482
2983,gpt-3.5-turbo,prompt6,20,0.04488078541374474
2984,gpt-3.5-turbo,prompt6,20,0.22629969418960244
2985,gpt-3.5-turbo,prompt6,20,0.09995456610631531
2986,gpt-3.5-turbo,prompt6,20,0.08005366726296959
2987,gpt-3.5-turbo,prompt6,20,0.06687898089171974
2988,gpt-3.5-turbo,prompt6,20,0.08507604562737643
2989,gpt-3.5-turbo,prompt6,20,0.0611592879963487
2990,gpt-3.5-turbo,prompt6,20,0.22394571013087736
2991,gpt-3.5-turbo,prompt6,20,0.12839946500222915
2992,gpt-3.5-turbo,prompt6,20,0.0513413506012951
2993,gpt-3.5-turbo,prompt6,20,0.06244302643573382
2994,gpt-3.5-turbo,prompt6,40,0.3118081180811808
2995,gpt-3.5-turbo,prompt6,40,0.1674641148325359
2996,gpt-3.5-turbo,prompt6,40,0.4435957696827262
2997,gpt-3.5-turbo,prompt6,40,0.17321016166281755
2998,gpt-3.5-turbo,prompt6,40,0.15965732087227413
2999,gpt-3.5-turbo,prompt6,40,0.1496437054631829
3000,gpt-3.5-turbo,prompt6,40,0.13192182410423453
3001,gpt-3.5-turbo,prompt6,40,0.11267605633802817
3002,gpt-3.5-turbo,prompt6,40,0.23750960799385087
3003,gpt-3.5-turbo,prompt6,40,0.23021060275962238
3004,gpt-3.5-turbo,prompt6,40,0.19419822723609992
3005,gpt-3.5-turbo,prompt6,40,0.2400489895897122
3006,gpt-3.5-turbo,prompt6,40,0.22286448298008993
3007,gpt-3.5-turbo,prompt6,40,0.37059724349157736
3008,gpt-3.5-turbo,prompt6,40,0.10301692420897719
3009,gpt-3.5-turbo,prompt6,40,0.20685111989459815
3010,gpt-3.5-turbo,prompt6,40,0.7147562582345192
3011,gpt-3.5-turbo,prompt6,40,0.5252525252525253
3012,gpt-3.5-turbo,prompt6,40,0.06284153005464481
3013,gpt-3.5-turbo,prompt6,40,0.1491108071135431
3014,gpt-3.5-turbo,prompt6,40,0.09271978021978022
3015,gpt-3.5-turbo,prompt6,40,0.4711203897007655
3016,gpt-3.5-turbo,prompt6,40,0.09775967413441955
3017,gpt-3.5-turbo,prompt6,40,0.615884476534296
3018,gpt-3.5-turbo,prompt6,40,0.44548736462093863
3019,gpt-3.5-turbo,prompt6,40,1.2996389891696751
3020,gpt-3.5-turbo,prompt6,40,0.10463576158940398
3021,gpt-3.5-turbo,prompt6,40,0.13594771241830064
3022,gpt-3.5-turbo,prompt6,40,0.24929338609383833
3023,gpt-3.5-turbo,prompt6,40,0.36231884057971014
3024,gpt-3.5-turbo,prompt6,40,0.08482613277133826
3025,gpt-3.5-turbo,prompt6,40,0.0842433697347894
3026,gpt-3.5-turbo,prompt6,40,0.6581892166836215
3027,gpt-3.5-turbo,prompt6,40,0.2919121585431173
3028,gpt-3.5-turbo,prompt6,40,0.11625566180171112
3029,gpt-3.5-turbo,prompt6,40,0.21309255079006773
3030,gpt-3.5-turbo,prompt6,40,0.08240887480190175
3031,gpt-3.5-turbo,prompt6,40,1.0
3032,gpt-3.5-turbo,prompt6,40,1.0
3033,gpt-3.5-turbo,prompt6,40,1.0
3034,gpt-3.5-turbo,prompt6,40,1.0
3035,gpt-3.5-turbo,prompt6,40,0.27710843373493976
3036,gpt-3.5-turbo,prompt6,40,0.6666666666666666
3037,gpt-3.5-turbo,prompt6,40,0.5910987482614742
3038,gpt-3.5-turbo,prompt6,40,0.4532766990291262
3039,gpt-3.5-turbo,prompt6,40,0.23867478025693037
3040,gpt-3.5-turbo,prompt6,40,0.08495713172252534
3041,gpt-3.5-turbo,prompt6,40,0.2705655526992288
3042,gpt-3.5-turbo,prompt6,40,0.16913319238900634
3043,gpt-3.5-turbo,prompt6,40,0.24766977363515313
3044,gpt-3.5-turbo,prompt6,40,0.33081155433287485
3045,gpt-3.5-turbo,prompt6,40,0.36036036036036034
3046,gpt-3.5-turbo,prompt6,40,0.7972483707458363
3047,gpt-3.5-turbo,prompt6,40,0.31307420494699645
3048,gpt-3.5-turbo,prompt6,40,0.20900774102744546
3049,gpt-3.5-turbo,prompt6,40,0.2609289617486339
3050,gpt-3.5-turbo,prompt6,40,0.15463917525773196
3051,gpt-3.5-turbo,prompt6,40,0.16319194823867722
3052,gpt-3.5-turbo,prompt6,40,0.1638747268754552
3053,gpt-3.5-turbo,prompt6,40,0.22200132538104705
3054,gpt-3.5-turbo,prompt6,40,0.3193570929419986
3055,gpt-3.5-turbo,prompt6,40,0.2788896061975468
3056,gpt-3.5-turbo,prompt6,40,0.8357879234167894
3057,gpt-3.5-turbo,prompt6,40,0.17552447552447553
3058,gpt-3.5-turbo,prompt6,40,0.10824967263203841
3059,gpt-3.5-turbo,prompt6,40,0.10398613518197573
3060,gpt-3.5-turbo,prompt6,40,0.08341187558906692
3061,gpt-3.5-turbo,prompt6,40,0.10360934182590234
3062,gpt-3.5-turbo,prompt6,40,0.07628128724672228
3063,gpt-3.5-turbo,prompt6,40,0.05870279146141215
3064,gpt-3.5-turbo,prompt6,40,0.06086255542120113
3065,gpt-3.5-turbo,prompt6,40,0.07716660071230709
3066,gpt-3.5-turbo,prompt6,40,0.06674806674806674
3067,gpt-3.5-turbo,prompt6,40,0.06750711671411143
3068,gpt-3.5-turbo,prompt6,40,0.101415996938385
3069,gpt-3.5-turbo,prompt6,40,0.12705702257941065
3070,gpt-3.5-turbo,prompt6,40,0.04218635363169479
3071,gpt-3.5-turbo,prompt6,40,0.005852231163130944
3072,gpt-3.5-turbo,prompt6,40,0.11235955056179775
3073,gpt-3.5-turbo,prompt6,40,0.27842993396918564
3074,gpt-3.5-turbo,prompt6,40,0.05045871559633028
3075,gpt-3.5-turbo,prompt6,40,0.0038746037337090526
3076,gpt-3.5-turbo,prompt6,40,0.060286103542234334
3077,gpt-3.5-turbo,prompt6,40,0.04058663028649386
3078,gpt-3.5-turbo,prompt6,40,0.03621938599517075
3079,gpt-3.5-turbo,prompt6,40,0.05240174672489083
3080,gpt-3.5-turbo,prompt6,40,0.05668934240362812
3081,gpt-3.5-turbo,prompt6,40,0.050210560414642044
3082,gpt-3.5-turbo,prompt6,40,0.5387431360585723
3083,gpt-3.5-turbo,prompt6,40,0.11718504555450833
3084,gpt-3.5-turbo,prompt6,40,0.125120617561917
3085,gpt-3.5-turbo,prompt6,40,0.051463493084593116
3086,gpt-3.5-turbo,prompt6,40,0.04430379746835443
3087,gpt-3.5-turbo,prompt6,40,0.03445990722332671
3088,gpt-3.5-turbo,prompt6,40,0.16458635703918723
3089,gpt-3.5-turbo,prompt6,40,0.003429355281207133
3090,gpt-3.5-turbo,prompt6,40,0.001028101439342015
3091,gpt-3.5-turbo,prompt7,2,0.15459212778094694
3092,gpt-3.5-turbo,prompt7,2,0.22447013487475914
3093,gpt-3.5-turbo,prompt7,2,0.2413033905768384
3094,gpt-3.5-turbo,prompt7,2,0.22716346153846154
3095,gpt-3.5-turbo,prompt7,2,0.11599176389842142
3096,gpt-3.5-turbo,prompt7,2,0.07896575821104122
3097,gpt-3.5-turbo,prompt7,2,0.10945945945945947
3098,gpt-3.5-turbo,prompt7,2,0.0996415770609319
3099,gpt-3.5-turbo,prompt7,2,0.09840810419681621
3100,gpt-3.5-turbo,prompt7,2,0.1882793017456359
3101,gpt-3.5-turbo,prompt7,2,0.057898498927805575
3102,gpt-3.5-turbo,prompt7,2,0.06222222222222222
3103,gpt-3.5-turbo,prompt7,2,0.5122615803814714
3104,gpt-3.5-turbo,prompt7,2,0.10945945945945947
3105,gpt-3.5-turbo,prompt7,2,0.1933458882611425
3106,gpt-3.5-turbo,prompt7,2,0.08662508662508663
3107,gpt-3.5-turbo,prompt7,2,0.08599167822468794
3108,gpt-3.5-turbo,prompt7,2,0.12947658402203857
3109,gpt-3.5-turbo,prompt7,2,0.7769347496206374
3110,gpt-3.5-turbo,prompt7,2,0.15003990422984836
3111,gpt-3.5-turbo,prompt7,2,0.10495382031905962
3112,gpt-3.5-turbo,prompt7,2,0.11461794019933555
3113,gpt-3.5-turbo,prompt7,2,0.1485623003194888
3114,gpt-3.5-turbo,prompt7,2,0.07005253940455342
3115,gpt-3.5-turbo,prompt7,2,0.10869565217391304
3116,gpt-3.5-turbo,prompt7,2,1.4615384615384615
3117,gpt-3.5-turbo,prompt7,2,0.045004500450045004
3118,gpt-3.5-turbo,prompt7,2,0.09823008849557523
3119,gpt-3.5-turbo,prompt7,2,0.2179930795847751
3120,gpt-3.5-turbo,prompt7,2,0.46867749419953597
3121,gpt-3.5-turbo,prompt7,2,0.6026615969581749
3122,gpt-3.5-turbo,prompt7,2,0.054975643702157274
3123,gpt-3.5-turbo,prompt7,2,0.2020330368487929
3124,gpt-3.5-turbo,prompt7,2,0.06771463119709795
3125,gpt-3.5-turbo,prompt7,2,0.6902985074626866
3126,gpt-3.5-turbo,prompt7,2,0.08077830188679246
3127,gpt-3.5-turbo,prompt7,2,0.15411646586345382
3128,gpt-3.5-turbo,prompt7,2,0.061427780852241286
3129,gpt-3.5-turbo,prompt7,2,0.04178119846069269
3130,gpt-3.5-turbo,prompt7,2,1.3835085777531821
3131,gpt-3.5-turbo,prompt7,2,0.11150353178607467
3132,gpt-3.5-turbo,prompt7,2,0.31317902692489374
3133,gpt-3.5-turbo,prompt7,2,0.09423558897243108
3134,gpt-3.5-turbo,prompt7,5,1.0
3135,gpt-3.5-turbo,prompt7,5,1.0
3136,gpt-3.5-turbo,prompt7,5,1.435897435897436
3137,gpt-3.5-turbo,prompt7,5,0.3916083916083916
3138,gpt-3.5-turbo,prompt7,5,0.6987522281639929
3139,gpt-3.5-turbo,prompt7,5,0.1553701772679875
3140,gpt-3.5-turbo,prompt7,5,1.0211267605633803
3141,gpt-3.5-turbo,prompt7,5,0.08612975391498881
3142,gpt-3.5-turbo,prompt7,5,0.22397476340694006
3143,gpt-3.5-turbo,prompt7,5,0.2515212981744422
3144,gpt-3.5-turbo,prompt7,5,0.22132796780684105
3145,gpt-3.5-turbo,prompt7,5,0.193419740777667
3146,gpt-3.5-turbo,prompt7,5,0.2849557522123894
3147,gpt-3.5-turbo,prompt7,5,0.2180376610505451
3148,gpt-3.5-turbo,prompt7,5,0.35053763440860214
3149,gpt-3.5-turbo,prompt7,5,0.7613882863340564
3150,gpt-3.5-turbo,prompt7,5,0.431413612565445
3151,gpt-3.5-turbo,prompt7,5,0.19517102615694165
3152,gpt-3.5-turbo,prompt7,5,0.21975806451612903
3153,gpt-3.5-turbo,prompt7,5,0.2567693744164332
3154,gpt-3.5-turbo,prompt7,5,0.9694749694749695
3155,gpt-3.5-turbo,prompt7,5,0.48283499446290146
3156,gpt-3.5-turbo,prompt7,5,0.7094668117519043
3157,gpt-3.5-turbo,prompt7,5,0.5282101167315175
3158,gpt-3.5-turbo,prompt7,5,0.31718061674008813
3159,gpt-3.5-turbo,prompt7,5,0.3601747815230961
3160,gpt-3.5-turbo,prompt7,5,0.45867568873852105
3161,gpt-3.5-turbo,prompt7,5,0.13333333333333333
3162,gpt-3.5-turbo,prompt7,5,0.0582010582010582
3163,gpt-3.5-turbo,prompt7,5,0.36368134586838197
3164,gpt-3.5-turbo,prompt7,5,0.060733613950691524
3165,gpt-3.5-turbo,prompt7,5,0.24881889763779527
3166,gpt-3.5-turbo,prompt7,5,0.33665966386554624
3167,gpt-3.5-turbo,prompt7,5,0.4693537641572285
3168,gpt-3.5-turbo,prompt7,5,0.6855429713524317
3169,gpt-3.5-turbo,prompt7,5,0.6409060626249167
3170,gpt-3.5-turbo,prompt7,5,0.7758161225849434
3171,gpt-3.5-turbo,prompt7,5,0.3860759493670886
3172,gpt-3.5-turbo,prompt7,5,1.1222518321119255
3173,gpt-3.5-turbo,prompt7,5,0.09912624284423019
3174,gpt-3.5-turbo,prompt7,5,1.0
3175,gpt-3.5-turbo,prompt7,5,0.3033252230332522
3176,gpt-3.5-turbo,prompt7,5,0.44143167028199565
3177,gpt-3.5-turbo,prompt7,5,0.1353135313531353
3178,gpt-3.5-turbo,prompt7,5,0.16075471698113208
3179,gpt-3.5-turbo,prompt7,5,0.5156146179401994
3180,gpt-3.5-turbo,prompt7,5,0.22703894195444527
3181,gpt-3.5-turbo,prompt7,5,0.12931034482758622
3182,gpt-3.5-turbo,prompt7,5,0.30305755395683454
3183,gpt-3.5-turbo,prompt7,5,0.33992805755395683
3184,gpt-3.5-turbo,prompt7,5,0.21956368754398312
3185,gpt-3.5-turbo,prompt7,5,0.033942558746736295
3186,gpt-3.5-turbo,prompt7,5,0.18977469670710573
3187,gpt-3.5-turbo,prompt7,5,0.07570715474209651
3188,gpt-3.5-turbo,prompt7,5,1.0269541778975741
3189,gpt-3.5-turbo,prompt7,5,0.3134218289085546
3190,gpt-3.5-turbo,prompt7,5,0.19781078967943705
3191,gpt-3.5-turbo,prompt7,5,0.23597506678539626
3192,gpt-3.5-turbo,prompt7,5,0.3824247355573637
3193,gpt-3.5-turbo,prompt7,5,0.11605723370429252
3194,gpt-3.5-turbo,prompt7,5,0.46051800379027164
3195,gpt-3.5-turbo,prompt7,5,0.41770186335403725
3196,gpt-3.5-turbo,prompt7,5,0.5563425627817128
3197,gpt-3.5-turbo,prompt7,5,0.9362336114421931
3198,gpt-3.5-turbo,prompt7,5,0.6703360370799536
3199,gpt-3.5-turbo,prompt7,5,0.20248575867426205
3200,gpt-3.5-turbo,prompt7,5,0.5723108594956253
3201,gpt-3.5-turbo,prompt7,5,0.38188368502316006
3202,gpt-3.5-turbo,prompt7,10,0.036833424958768554
3203,gpt-3.5-turbo,prompt7,10,0.03450194769059544
3204,gpt-3.5-turbo,prompt7,10,0.3484848484848485
3205,gpt-3.5-turbo,prompt7,10,0.3658974358974359
3206,gpt-3.5-turbo,prompt7,10,0.31415819489213986
3207,gpt-3.5-turbo,prompt7,10,0.03350707371556218
3208,gpt-3.5-turbo,prompt7,10,0.07539188852948495
3209,gpt-3.5-turbo,prompt7,10,0.12871794871794873
3210,gpt-3.5-turbo,prompt7,10,0.07914914667326244
3211,gpt-3.5-turbo,prompt7,10,1.4805128205128204
3212,gpt-3.5-turbo,prompt7,10,0.4406735751295337
3213,gpt-3.5-turbo,prompt7,10,0.07494969818913481
3214,gpt-3.5-turbo,prompt7,10,0.6201390677311357
3215,gpt-3.5-turbo,prompt7,10,0.5010362694300519
3216,gpt-3.5-turbo,prompt7,10,0.0010351966873706005
3217,gpt-3.5-turbo,prompt7,10,0.2544041450777202
3218,gpt-3.5-turbo,prompt7,10,0.029403902699812884
3219,gpt-3.5-turbo,prompt7,10,0.38246369015599785
3220,gpt-3.5-turbo,prompt7,10,0.22902374670184697
3221,gpt-3.5-turbo,prompt7,10,0.018020441097364174
3222,gpt-3.5-turbo,prompt7,10,0.038704581358609796
3223,gpt-3.5-turbo,prompt7,10,0.09152334152334152
3224,gpt-3.5-turbo,prompt7,10,0.14252472367655614
3225,gpt-3.5-turbo,prompt7,10,0.08477722772277228
3226,gpt-3.5-turbo,prompt7,10,0.5162162162162162
3227,gpt-3.5-turbo,prompt7,10,0.40818858560794047
3228,gpt-3.5-turbo,prompt7,10,0.1386018237082067
3229,gpt-3.5-turbo,prompt7,10,0.08060453400503778
3230,gpt-3.5-turbo,prompt7,10,0.11555009219422249
3231,gpt-3.5-turbo,prompt7,10,0.13558318531675548
3232,gpt-3.5-turbo,prompt7,10,0.09765142150803462
3233,gpt-3.5-turbo,prompt7,10,0.553146483342147
3234,gpt-3.5-turbo,prompt7,10,0.7128894318875992
3235,gpt-3.5-turbo,prompt7,10,0.08193668528864059
3236,gpt-3.5-turbo,prompt7,10,0.39974293059125965
3237,gpt-3.5-turbo,prompt7,10,0.4468371467025572
3238,gpt-3.5-turbo,prompt7,10,0.09817073170731708
3239,gpt-3.5-turbo,prompt7,10,0.13051146384479717
3240,gpt-3.5-turbo,prompt7,10,0.09907457811649428
3241,gpt-3.5-turbo,prompt7,10,0.7636165577342048
3242,gpt-3.5-turbo,prompt7,10,0.03571428571428571
3243,gpt-3.5-turbo,prompt7,10,0.10867237687366167
3244,gpt-3.5-turbo,prompt7,10,0.3811563169164882
3245,gpt-3.5-turbo,prompt7,10,1.0137203166226914
3246,gpt-3.5-turbo,prompt7,10,0.09
3247,gpt-3.5-turbo,prompt7,10,0.15395220588235295
3248,gpt-3.5-turbo,prompt7,10,0.2533500837520938
3249,gpt-3.5-turbo,prompt7,10,0.2796567390206966
3250,gpt-3.5-turbo,prompt7,10,0.19436008676789587
3251,gpt-3.5-turbo,prompt7,10,0.07114026236125126
3252,gpt-3.5-turbo,prompt7,10,0.15154109589041095
3253,gpt-3.5-turbo,prompt7,10,0.07426436244745446
3254,gpt-3.5-turbo,prompt7,10,0.004034291477559254
3255,gpt-3.5-turbo,prompt7,10,0.22469635627530365
3256,gpt-3.5-turbo,prompt7,10,0.17278797996661102
3257,gpt-3.5-turbo,prompt7,10,0.3207810320781032
3258,gpt-3.5-turbo,prompt7,10,0.2215422276621787
3259,gpt-3.5-turbo,prompt7,10,0.2573260073260073
3260,gpt-3.5-turbo,prompt7,10,0.2784458834412581
3261,gpt-3.5-turbo,prompt7,10,0.41169853768278963
3262,gpt-3.5-turbo,prompt7,10,0.32748091603053436
3263,gpt-3.5-turbo,prompt7,10,0.24295774647887325
3264,gpt-3.5-turbo,prompt7,10,0.5543130990415336
3265,gpt-3.5-turbo,prompt7,10,0.14271844660194175
3266,gpt-3.5-turbo,prompt7,10,0.3094017094017094
3267,gpt-3.5-turbo,prompt7,10,0.1786046511627907
3268,gpt-3.5-turbo,prompt7,10,0.28130360205831906
3269,gpt-3.5-turbo,prompt7,10,0.4135667396061269
3270,gpt-3.5-turbo,prompt7,10,0.22934232715008432
3271,gpt-3.5-turbo,prompt7,10,1.3799890650628759
3272,gpt-3.5-turbo,prompt7,10,0.20424528301886793
3273,gpt-3.5-turbo,prompt7,10,0.2824427480916031
3274,gpt-3.5-turbo,prompt7,10,0.5193929173693086
3275,gpt-3.5-turbo,prompt7,10,0.020396912899669238
3276,gpt-3.5-turbo,prompt7,10,0.9162450815064643
3277,gpt-3.5-turbo,prompt7,10,0.12064482579303172
3278,gpt-3.5-turbo,prompt7,10,1.0095559302979202
3279,gpt-3.5-turbo,prompt7,10,1.0056211354693647
3280,gpt-3.5-turbo,prompt7,10,0.9027543563799888
3281,gpt-3.5-turbo,prompt7,10,0.15016900048285853
3282,gpt-3.5-turbo,prompt7,10,0.08654353562005276
3283,gpt-3.5-turbo,prompt7,10,0.35075885328836426
3284,gpt-3.5-turbo,prompt7,10,1.062956717256886
3285,gpt-3.5-turbo,prompt7,10,0.7689713322091062
3286,gpt-3.5-turbo,prompt7,10,0.5469364811691961
3287,gpt-3.5-turbo,prompt7,10,0.6807072282891315
3288,gpt-3.5-turbo,prompt7,10,0.5840359752670039
3289,gpt-3.5-turbo,prompt7,10,0.7268128161888702
3290,gpt-3.5-turbo,prompt7,10,0.09784324039978959
3291,gpt-3.5-turbo,prompt7,10,0.6644182124789207
3292,gpt-3.5-turbo,prompt7,10,0.6745362563237775
3293,gpt-3.5-turbo,prompt7,10,0.2658959537572254
3294,gpt-3.5-turbo,prompt7,10,0.1966800804828974
3295,gpt-3.5-turbo,prompt7,10,0.8875772906127037
3296,gpt-3.5-turbo,prompt7,10,0.18460066953610713
3297,gpt-3.5-turbo,prompt7,10,0.20896328293736502
3298,gpt-3.5-turbo,prompt7,10,0.7093872962338392
3299,gpt-3.5-turbo,prompt7,10,0.9645868465430016
3300,gpt-3.5-turbo,prompt7,10,0.023076923076923078
3301,gpt-3.5-turbo,prompt7,20,0.058881256133464184
3302,gpt-3.5-turbo,prompt7,20,0.24274193548387096
3303,gpt-3.5-turbo,prompt7,20,0.2924107142857143
3304,gpt-3.5-turbo,prompt7,20,0.36100131752305664
3305,gpt-3.5-turbo,prompt7,20,0.16962699822380106
3306,gpt-3.5-turbo,prompt7,20,0.1414503133393017
3307,gpt-3.5-turbo,prompt7,20,0.24
3308,gpt-3.5-turbo,prompt7,20,0.1190253045923149
3309,gpt-3.5-turbo,prompt7,20,0.3707611152976639
3310,gpt-3.5-turbo,prompt7,20,0.09430438842203548
3311,gpt-3.5-turbo,prompt7,20,0.6145484949832776
3312,gpt-3.5-turbo,prompt7,20,0.043043043043043044
3313,gpt-3.5-turbo,prompt7,20,0.24287028518859247
3314,gpt-3.5-turbo,prompt7,20,0.30158730158730157
3315,gpt-3.5-turbo,prompt7,20,0.28290468986384265
3316,gpt-3.5-turbo,prompt7,20,0.23443815683104285
3317,gpt-3.5-turbo,prompt7,20,0.09953051643192488
3318,gpt-3.5-turbo,prompt7,20,0.17093235831809872
3319,gpt-3.5-turbo,prompt7,20,0.35468644639244773
3320,gpt-3.5-turbo,prompt7,20,0.054901960784313725
3321,gpt-3.5-turbo,prompt7,20,0.20819397993311037
3322,gpt-3.5-turbo,prompt7,20,0.08492366412213741
3323,gpt-3.5-turbo,prompt7,20,0.08840304182509506
3324,gpt-3.5-turbo,prompt7,20,0.12454873646209386
3325,gpt-3.5-turbo,prompt7,20,0.10348071495766697
3326,gpt-3.5-turbo,prompt7,20,0.2660178426601784
3327,gpt-3.5-turbo,prompt7,20,0.05176470588235294
3328,gpt-3.5-turbo,prompt7,20,0.17529107373868047
3329,gpt-3.5-turbo,prompt7,20,0.05534351145038168
3330,gpt-3.5-turbo,prompt7,20,1.0
3331,gpt-3.5-turbo,prompt7,20,1.0
3332,gpt-3.5-turbo,prompt7,20,0.32083958020989506
3333,gpt-3.5-turbo,prompt7,20,0.11320754716981132
3334,gpt-3.5-turbo,prompt7,20,0.2201070791195717
3335,gpt-3.5-turbo,prompt7,20,1.0322447292269532
3336,gpt-3.5-turbo,prompt7,20,0.26394721055788845
3337,gpt-3.5-turbo,prompt7,20,0.1885135135135135
3338,gpt-3.5-turbo,prompt7,20,0.13656957928802588
3339,gpt-3.5-turbo,prompt7,20,0.5910701630049611
3340,gpt-3.5-turbo,prompt7,20,0.1612685560053981
3341,gpt-3.5-turbo,prompt7,20,0.2702702702702703
3342,gpt-3.5-turbo,prompt7,20,0.16522366522366522
3343,gpt-3.5-turbo,prompt7,20,0.07940780619111709
3344,gpt-3.5-turbo,prompt7,20,0.09220338983050848
3345,gpt-3.5-turbo,prompt7,20,0.2784452296819788
3346,gpt-3.5-turbo,prompt7,20,0.2787456445993031
3347,gpt-3.5-turbo,prompt7,20,0.06422018348623854
3348,gpt-3.5-turbo,prompt7,40,1.0
3349,gpt-3.5-turbo,prompt7,40,0.7007822685788787
3350,gpt-3.5-turbo,prompt7,40,0.33792603335750543
3351,gpt-3.5-turbo,prompt7,40,0.28055878928987193
3352,gpt-3.5-turbo,prompt7,40,0.20974889217134415
3353,gpt-3.5-turbo,prompt7,40,0.09863588667366212
3354,gpt-3.5-turbo,prompt7,40,0.03645541222658441
3355,gpt-3.5-turbo,prompt7,40,0.7724097788125728
3356,gpt-3.5-turbo,prompt7,40,0.2679738562091503
3357,gpt-3.5-turbo,prompt7,40,0.1795872838817624
3358,gpt-3.5-turbo,prompt7,40,0.7276200873362445
3359,gpt-3.5-turbo,prompt7,40,0.2954081632653061
3360,gpt-3.5-turbo,prompt7,40,0.2615789473684211
3361,gpt-3.5-turbo,prompt7,40,0.004653868528214078
3362,gpt-3.5-turbo,prompt7,40,0.10931806350858927
3363,gpt-3.5-turbo,prompt7,40,0.21892299949672875
3364,gpt-3.5-turbo,prompt7,40,0.004653868528214078
3365,gpt-3.5-turbo,prompt7,40,0.4011127971674254
3366,gpt-3.5-turbo,prompt7,40,0.23452327157704472
3367,gpt-3.5-turbo,prompt7,40,0.3759474482061647
3368,gpt-3.5-turbo,prompt7,40,0.43767949454336585
3369,gpt-3.5-turbo,prompt7,40,0.15494343334972946
3370,gpt-3.5-turbo,prompt7,40,0.08233369683751363
3371,gpt-3.5-turbo,prompt7,40,0.20575329107752316
3372,gpt-3.5-turbo,prompt7,40,0.2753291356611334
3373,gpt-3.5-turbo,prompt7,40,0.14182194616977226
3374,gpt-3.5-turbo,prompt7,40,0.23634558093346575
3375,gpt-3.5-turbo,prompt7,40,0.11354166666666667
3376,gpt-3.5-turbo,prompt7,40,0.23303393213572854
3377,gpt-3.5-turbo,prompt7,40,0.7334157395962093
3378,gpt-3.5-turbo,prompt7,40,0.08960843373493976
3379,gpt-3.5-turbo,prompt7,40,0.07335907335907337
3380,gpt-3.5-turbo,prompt7,40,0.06697674418604652
3381,gpt-3.5-turbo,prompt7,40,0.15397923875432526
3382,gpt-3.5-turbo,prompt7,40,0.5032786885245901
3383,gpt-3.5-turbo,prompt7,40,0.3335548172757475
3384,gpt-3.5-turbo,prompt7,40,0.28515406162464985
3385,gpt-3.5-turbo,prompt7,40,0.02147039687703318
3386,gpt-3.5-turbo,prompt7,40,0.38747784997046664
3387,gpt-3.5-turbo,prompt7,40,0.28191796649335643
3388,gpt-3.5-turbo,prompt7,40,0.35695652173913045
3389,gpt-3.5-turbo,prompt7,40,0.029945170814002532
3390,gpt-3.5-turbo,prompt7,40,0.1533500537441777
3391,gpt-3.5-turbo,prompt7,40,0.009224318658280923
3392,gpt-3.5-turbo,prompt7,40,0.09094412331406551
3393,gpt-3.5-turbo,prompt7,40,0.12514220705346984
3394,gpt-3.5-turbo,prompt7,40,1.0
3395,gpt-3.5-turbo,prompt7,40,0.3282025819265144
3396,gpt-3.5-turbo,prompt7,40,0.16544297601566324
3397,gpt-3.5-turbo,prompt7,40,0.13912630579297247
3398,gpt-3.5-turbo,prompt7,40,0.29305019305019303
3399,gpt-3.5-turbo,prompt7,40,0.09017259598450159
3400,gpt-3.5-turbo,prompt7,40,0.0833976833976834
3401,gpt-3.5-turbo,prompt7,40,0.11754684838160136
3402,gpt-3.5-turbo,prompt7,40,0.10422437673130194
3403,gpt-3.5-turbo,prompt7,40,0.08044733044733045
3404,gpt-3.5-turbo,prompt7,40,0.1168032786885246
3405,gpt-3.5-turbo,prompt7,40,0.1516748212269477
3406,gpt-3.5-turbo,prompt7,40,0.04142441860465116
3407,gpt-3.5-turbo,prompt7,40,0.04148629148629149
3408,gpt-3.5-turbo,prompt7,40,0.1305916305916306
3409,gpt-3.5-turbo,prompt7,40,0.047095221725678926
3410,gpt-3.5-turbo,prompt7,40,0.07862833391063388
3411,gpt-3.5-turbo,prompt7,40,0.11658291457286432
3412,gpt-3.5-turbo,prompt7,40,1.5097402597402598
3413,gpt-3.5-turbo,prompt7,40,0.14340960360941024
3414,gpt-3.5-turbo,prompt7,40,0.07155322862129145
3415,gpt-3.5-turbo,prompt7,40,0.1591811793461656
3416,gpt-3.5-turbo,prompt7,40,0.33310879083866624
3417,gpt-3.5-turbo,prompt7,40,0.043478260869565216
3418,gpt-3.5-turbo,prompt7,40,0.11883327331652863
3419,gpt-3.5-turbo,prompt7,40,0.08171466845277964
3420,gpt-3.5-turbo,prompt7,40,0.06854838709677419
3421,gpt-3.5-turbo,prompt7,40,0.04969610296746514
3422,gpt-3.5-turbo,prompt7,40,0.6486291486291487
3423,gpt-3.5-turbo,prompt7,40,0.07132867132867132
3424,gpt-3.5-turbo,prompt7,40,0.09053069719042664
3425,gpt-3.5-turbo,prompt7,40,0.028221693301598096
3426,gpt-3.5-turbo,prompt7,40,0.01606145251396648
3427,gpt-3.5-turbo,prompt7,40,0.17627920733510796
3428,gpt-3.5-turbo,prompt7,40,0.017519752662315355
3429,gpt-3.5-turbo,prompt7,40,0.04591304347826087
3430,gpt-3.5-turbo,prompt7,40,0.03931802366040362
3431,gpt-3.5-turbo,prompt7,40,0.05485789821546596
3432,gpt-3.5-turbo,prompt7,40,1.0986013986013985
3433,gpt-3.5-turbo,prompt7,40,1.5412587412587413
3434,gpt-3.5-turbo,prompt8,2,1.0
3435,gpt-3.5-turbo,prompt8,2,0.10961968680089486
3436,gpt-3.5-turbo,prompt8,2,0.08740359897172237
3437,gpt-3.5-turbo,prompt8,2,0.041576673866090715
3438,gpt-3.5-turbo,prompt8,2,0.10360138135175136
3439,gpt-3.5-turbo,prompt8,2,0.6403887688984882
3440,gpt-3.5-turbo,prompt8,2,0.12697652132247245
3441,gpt-3.5-turbo,prompt8,2,0.4584233261339093
3442,gpt-3.5-turbo,prompt8,2,0.023006955591225255
3443,gpt-3.5-turbo,prompt8,2,0.0091792656587473
3444,gpt-3.5-turbo,prompt8,2,0.31277056277056275
3445,gpt-3.5-turbo,prompt8,2,0.029522275899087493
3446,gpt-3.5-turbo,prompt8,2,0.09230769230769231
3447,gpt-3.5-turbo,prompt8,2,0.031068983675618746
3448,gpt-3.5-turbo,prompt8,2,1.1269088994207477
3449,gpt-3.5-turbo,prompt8,2,1.116917047681254
3450,gpt-3.5-turbo,prompt8,2,0.3801980198019802
3451,gpt-3.5-turbo,prompt8,2,0.43366336633663366
3452,gpt-3.5-turbo,prompt8,2,1.547663551401869
3453,gpt-3.5-turbo,prompt8,2,1.201980198019802
3454,gpt-3.5-turbo,prompt8,2,1.547077922077922
3455,gpt-3.5-turbo,prompt8,2,0.31287128712871287
3456,gpt-3.5-turbo,prompt8,2,0.9784615384615385
3457,gpt-3.5-turbo,prompt8,2,1.325044404973357
3458,gpt-3.5-turbo,prompt8,2,0.24935511607910577
3459,gpt-3.5-turbo,prompt8,2,0.28002894356005786
3460,gpt-3.5-turbo,prompt8,2,0.20426287744227353
3461,gpt-3.5-turbo,prompt8,2,0.45069393718042366
3462,gpt-3.5-turbo,prompt8,2,0.33176628609805237
3463,gpt-3.5-turbo,prompt8,2,0.28475836431226764
3464,gpt-3.5-turbo,prompt8,2,0.21012849584278157
3465,gpt-3.5-turbo,prompt8,2,0.08756567425569177
3466,gpt-3.5-turbo,prompt8,2,0.1915772089182494
3467,gpt-3.5-turbo,prompt8,2,0.1923743500866551
3468,gpt-3.5-turbo,prompt8,2,0.2627677100494234
3469,gpt-3.5-turbo,prompt8,2,0.27264653641207814
3470,gpt-3.5-turbo,prompt8,2,0.2006344171292625
3471,gpt-3.5-turbo,prompt8,2,0.43470588235294116
3472,gpt-3.5-turbo,prompt8,2,0.3971631205673759
3473,gpt-3.5-turbo,prompt8,2,0.14564831261101244
3474,gpt-3.5-turbo,prompt8,2,0.21597892888498682
3475,gpt-3.5-turbo,prompt8,2,0.18649045521292218
3476,gpt-3.5-turbo,prompt8,2,0.21169176262178918
3477,gpt-3.5-turbo,prompt8,2,0.20967741935483872
3478,gpt-3.5-turbo,prompt8,2,0.41097818437719913
3479,gpt-3.5-turbo,prompt8,2,0.1946624803767661
3480,gpt-3.5-turbo,prompt8,2,0.32683254875588436
3481,gpt-3.5-turbo,prompt8,2,0.2183219178082192
3482,gpt-3.5-turbo,prompt8,2,0.29788838612368024
3483,gpt-3.5-turbo,prompt8,2,0.1018363939899833
3484,gpt-3.5-turbo,prompt8,2,0.8689818468823993
3485,gpt-3.5-turbo,prompt8,2,0.3910329171396141
3486,gpt-3.5-turbo,prompt8,2,0.2041127189642041
3487,gpt-3.5-turbo,prompt8,2,0.27532013969732244
3488,gpt-3.5-turbo,prompt8,2,0.3045550847457627
3489,gpt-3.5-turbo,prompt8,2,0.3933477946493131
3490,gpt-3.5-turbo,prompt8,2,0.21377245508982035
3491,gpt-3.5-turbo,prompt8,2,0.3703920421299005
3492,gpt-3.5-turbo,prompt8,2,0.208
3493,gpt-3.5-turbo,prompt8,2,0.1729518855656697
3494,gpt-3.5-turbo,prompt8,2,0.4247076023391813
3495,gpt-3.5-turbo,prompt8,2,0.25440090857467346
3496,gpt-3.5-turbo,prompt8,2,0.16740646797717185
3497,gpt-3.5-turbo,prompt8,2,0.312565445026178
3498,gpt-3.5-turbo,prompt8,2,0.07202762703502713
3499,gpt-3.5-turbo,prompt8,2,0.24434782608695652
3500,gpt-3.5-turbo,prompt8,2,0.4863874345549738
3501,gpt-3.5-turbo,prompt8,2,0.08571428571428572
3502,gpt-3.5-turbo,prompt8,2,0.26532195500387895
3503,gpt-3.5-turbo,prompt8,2,0.12522818546914932
3504,gpt-3.5-turbo,prompt8,2,0.09581070597362297
3505,gpt-3.5-turbo,prompt8,2,0.4278510473235066
3506,gpt-3.5-turbo,prompt8,2,0.06059479553903346
3507,gpt-3.5-turbo,prompt8,2,0.05692883895131086
3508,gpt-3.5-turbo,prompt8,2,0.08581560283687943
3509,gpt-3.5-turbo,prompt8,2,0.22274199352284996
3510,gpt-3.5-turbo,prompt8,2,0.12828947368421054
3511,gpt-3.5-turbo,prompt8,2,0.43616331821127674
3512,gpt-3.5-turbo,prompt8,2,0.5009721322099806
3513,gpt-3.5-turbo,prompt8,2,0.9948152948801037
3514,gpt-3.5-turbo,prompt8,2,0.8658457550226831
3515,gpt-3.5-turbo,prompt8,2,0.08402860548271752
3516,gpt-3.5-turbo,prompt8,2,0.16703296703296702
3517,gpt-3.5-turbo,prompt8,2,0.30885529157667385
3518,gpt-3.5-turbo,prompt8,2,0.7908224076281287
3519,gpt-3.5-turbo,prompt8,2,0.4446308724832215
3520,gpt-3.5-turbo,prompt8,2,0.6764004767580453
3521,gpt-3.5-turbo,prompt8,2,0.3134684147794994
3522,gpt-3.5-turbo,prompt8,2,0.06260575296108291
3523,gpt-3.5-turbo,prompt8,2,0.15844155844155844
3524,gpt-3.5-turbo,prompt8,2,1.2657303370786517
3525,gpt-3.5-turbo,prompt8,2,0.26394849785407726
3526,gpt-3.5-turbo,prompt8,2,0.14393558127830902
3527,gpt-3.5-turbo,prompt8,2,0.007250418293363078
3528,gpt-3.5-turbo,prompt8,2,0.14025316455696202
3529,gpt-3.5-turbo,prompt8,2,0.2842535787321063
3530,gpt-3.5-turbo,prompt8,2,0.18081002892960463
3531,gpt-3.5-turbo,prompt8,2,0.33596145422689444
3532,gpt-3.5-turbo,prompt8,2,0.25203252032520324
3533,gpt-3.5-turbo,prompt8,5,1.0
3534,gpt-3.5-turbo,prompt8,5,0.2312
3535,gpt-3.5-turbo,prompt8,5,0.08787346221441125
3536,gpt-3.5-turbo,prompt8,5,0.12595097210481826
3537,gpt-3.5-turbo,prompt8,5,0.2045977011494253
3538,gpt-3.5-turbo,prompt8,5,0.16042780748663102
3539,gpt-3.5-turbo,prompt8,5,0.20904836193447737
3540,gpt-3.5-turbo,prompt8,5,0.18842845973416733
3541,gpt-3.5-turbo,prompt8,5,0.36645962732919257
3542,gpt-3.5-turbo,prompt8,5,0.11073541842772612
3543,gpt-3.5-turbo,prompt8,5,0.20337682271680738
3544,gpt-3.5-turbo,prompt8,5,0.13680494263018536
3545,gpt-3.5-turbo,prompt8,5,0.8278145695364238
3546,gpt-3.5-turbo,prompt8,5,0.2012779552715655
3547,gpt-3.5-turbo,prompt8,5,0.08581862446743761
3548,gpt-3.5-turbo,prompt8,5,0.2662779397473275
3549,gpt-3.5-turbo,prompt8,5,0.21639854696419306
3550,gpt-3.5-turbo,prompt8,5,0.11938534278959811
3551,gpt-3.5-turbo,prompt8,5,0.45944444444444443
3552,gpt-3.5-turbo,prompt8,5,0.3979423868312757
3553,gpt-3.5-turbo,prompt8,5,1.2304526748971194
3554,gpt-3.5-turbo,prompt8,5,0.1215088864708016
3555,gpt-3.5-turbo,prompt8,5,0.26967592592592593
3556,gpt-3.5-turbo,prompt8,5,0.05856397914159647
3557,gpt-3.5-turbo,prompt8,5,0.5111111111111111
3558,gpt-3.5-turbo,prompt8,5,1.0479559748427674
3559,gpt-3.5-turbo,prompt8,5,0.24718256949661907
3560,gpt-3.5-turbo,prompt8,5,0.7146341463414634
3561,gpt-3.5-turbo,prompt8,5,0.15857826384142173
3562,gpt-3.5-turbo,prompt8,5,0.19810725552050473
3563,gpt-3.5-turbo,prompt8,5,0.18122127380170716
3564,gpt-3.5-turbo,prompt8,5,0.6878930817610063
3565,gpt-3.5-turbo,prompt8,5,0.1931443638760712
3566,gpt-3.5-turbo,prompt8,5,0.16470588235294117
3567,gpt-3.5-turbo,prompt8,5,0.1245708680725846
3568,gpt-3.5-turbo,prompt8,5,0.15619047619047619
3569,gpt-3.5-turbo,prompt8,5,0.13898305084745763
3570,gpt-3.5-turbo,prompt8,5,0.09325605900948367
3571,gpt-3.5-turbo,prompt8,5,0.033953997809419496
3572,gpt-3.5-turbo,prompt8,5,0.08461131676361713
3573,gpt-3.5-turbo,prompt8,5,0.0677882236516576
3574,gpt-3.5-turbo,prompt8,5,0.07259713701431493
3575,gpt-3.5-turbo,prompt8,5,0.10323501427212178
3576,gpt-3.5-turbo,prompt8,5,0.08080288214101904
3577,gpt-3.5-turbo,prompt8,5,0.015665796344647518
3578,gpt-3.5-turbo,prompt8,5,0.21153846153846154
3579,gpt-3.5-turbo,prompt8,5,0.07109252483010978
3580,gpt-3.5-turbo,prompt8,5,0.5494447382337387
3581,gpt-3.5-turbo,prompt8,5,0.2890380313199105
3582,gpt-3.5-turbo,prompt8,5,0.1166747690811862
3583,gpt-3.5-turbo,prompt8,5,0.27374872318692545
3584,gpt-3.5-turbo,prompt8,5,1.325753569539926
3585,gpt-3.5-turbo,prompt8,5,0.11429937828790053
3586,gpt-3.5-turbo,prompt8,5,1.4151242728714966
3587,gpt-3.5-turbo,prompt8,5,0.038501026694045176
3588,gpt-3.5-turbo,prompt8,5,0.17742643829600352
3589,gpt-3.5-turbo,prompt8,5,1.0
3590,gpt-3.5-turbo,prompt8,5,0.08888888888888889
3591,gpt-3.5-turbo,prompt8,5,0.1942985746436609
3592,gpt-3.5-turbo,prompt8,5,0.5084249084249084
3593,gpt-3.5-turbo,prompt8,5,0.11075441412520064
3594,gpt-3.5-turbo,prompt8,5,0.26827586206896553
3595,gpt-3.5-turbo,prompt8,5,0.1064516129032258
3596,gpt-3.5-turbo,prompt8,5,0.17719568567026195
3597,gpt-3.5-turbo,prompt8,5,0.10327455919395466
3598,gpt-3.5-turbo,prompt8,5,0.8095588235294118
3599,gpt-3.5-turbo,prompt8,5,0.3926325247079964
3600,gpt-3.5-turbo,prompt8,5,0.1199364575059571
3601,gpt-3.5-turbo,prompt8,5,0.1199364575059571
3602,gpt-3.5-turbo,prompt8,5,0.3068181818181818
3603,gpt-3.5-turbo,prompt8,5,0.1354420113544201
3604,gpt-3.5-turbo,prompt8,5,0.13234142521534847
3605,gpt-3.5-turbo,prompt8,5,0.2235459004905396
3606,gpt-3.5-turbo,prompt8,5,0.3647878404053198
3607,gpt-3.5-turbo,prompt8,5,0.11217948717948718
3608,gpt-3.5-turbo,prompt8,5,0.07743547044129892
3609,gpt-3.5-turbo,prompt8,5,1.0125786163522013
3610,gpt-3.5-turbo,prompt8,5,0.17319277108433734
3611,gpt-3.5-turbo,prompt8,5,0.45163690476190477
3612,gpt-3.5-turbo,prompt8,5,0.37915936952714535
3613,gpt-3.5-turbo,prompt8,5,0.4084690553745928
3614,gpt-3.5-turbo,prompt8,5,0.24335904027420738
3615,gpt-3.5-turbo,prompt8,5,0.22685512367491167
3616,gpt-3.5-turbo,prompt8,5,0.09105824446267433
3617,gpt-3.5-turbo,prompt8,5,0.12480252764612954
3618,gpt-3.5-turbo,prompt8,5,0.10137875101378752
3619,gpt-3.5-turbo,prompt8,5,0.2683544303797468
3620,gpt-3.5-turbo,prompt8,5,0.09624796084828711
3621,gpt-3.5-turbo,prompt8,5,0.2702898550724638
3622,gpt-3.5-turbo,prompt8,5,0.1270358306188925
3623,gpt-3.5-turbo,prompt8,5,0.2789438050101557
3624,gpt-3.5-turbo,prompt8,5,0.2676801057501652
3625,gpt-3.5-turbo,prompt8,5,0.20722713864306785
3626,gpt-3.5-turbo,prompt8,5,0.13505074160811867
3627,gpt-3.5-turbo,prompt8,5,0.1631578947368421
3628,gpt-3.5-turbo,prompt8,5,0.11562224183583407
3629,gpt-3.5-turbo,prompt8,5,0.08881578947368421
3630,gpt-3.5-turbo,prompt8,5,0.1016949152542373
3631,gpt-3.5-turbo,prompt8,5,0.09991876523151909
3632,gpt-3.5-turbo,prompt8,5,0.295470884255931
3633,gpt-3.5-turbo,prompt8,5,0.1567732115677321
3634,gpt-3.5-turbo,prompt8,5,0.15419847328244274
3635,gpt-3.5-turbo,prompt8,5,0.13387241689128482
3636,gpt-3.5-turbo,prompt8,5,0.13731825525040386
3637,gpt-3.5-turbo,prompt8,5,0.42406639004149377
3638,gpt-3.5-turbo,prompt8,5,0.22943722943722944
3639,gpt-3.5-turbo,prompt8,5,0.2814526588845655
3640,gpt-3.5-turbo,prompt8,5,0.17555555555555555
3641,gpt-3.5-turbo,prompt8,5,0.1490015360983103
3642,gpt-3.5-turbo,prompt8,5,0.21967963386727687
3643,gpt-3.5-turbo,prompt8,5,0.2433405327573794
3644,gpt-3.5-turbo,prompt8,5,0.093255620316403
3645,gpt-3.5-turbo,prompt8,5,0.18664643399089528
3646,gpt-3.5-turbo,prompt8,5,0.08505367464905036
3647,gpt-3.5-turbo,prompt8,5,0.36661073825503354
3648,gpt-3.5-turbo,prompt8,5,0.43591654247391953
3649,gpt-3.5-turbo,prompt8,5,0.07743547044129892
3650,gpt-3.5-turbo,prompt8,5,0.252361673414305
3651,gpt-3.5-turbo,prompt8,5,0.1404189294026377
3652,gpt-3.5-turbo,prompt8,5,0.2066326530612245
3653,gpt-3.5-turbo,prompt8,5,0.17095310136157338
3654,gpt-3.5-turbo,prompt8,5,0.30310716550412176
3655,gpt-3.5-turbo,prompt8,10,0.10581319399085565
3656,gpt-3.5-turbo,prompt8,10,0.10142118863049096
3657,gpt-3.5-turbo,prompt8,10,0.03821656050955414
3658,gpt-3.5-turbo,prompt8,10,0.09313725490196079
3659,gpt-3.5-turbo,prompt8,10,0.2074495602690119
3660,gpt-3.5-turbo,prompt8,10,0.1869747899159664
3661,gpt-3.5-turbo,prompt8,10,0.3444123314065511
3662,gpt-3.5-turbo,prompt8,10,0.041121495327102804
3663,gpt-3.5-turbo,prompt8,10,0.13977868375072802
3664,gpt-3.5-turbo,prompt8,10,0.2517173699705594
3665,gpt-3.5-turbo,prompt8,10,0.11138014527845036
3666,gpt-3.5-turbo,prompt8,10,0.08085612366230678
3667,gpt-3.5-turbo,prompt8,10,0.2661122661122661
3668,gpt-3.5-turbo,prompt8,10,0.19146341463414634
3669,gpt-3.5-turbo,prompt8,10,0.11870295309785756
3670,gpt-3.5-turbo,prompt8,10,0.15884680610514415
3671,gpt-3.5-turbo,prompt8,10,0.601600711427301
3672,gpt-3.5-turbo,prompt8,10,0.19224555735056542
3673,gpt-3.5-turbo,prompt8,10,0.16830065359477125
3674,gpt-3.5-turbo,prompt8,10,0.06432432432432432
3675,gpt-3.5-turbo,prompt8,10,0.22046353872244207
3676,gpt-3.5-turbo,prompt8,10,0.260797342192691
3677,gpt-3.5-turbo,prompt8,10,0.13601236476043277
3678,gpt-3.5-turbo,prompt8,10,0.16902204635387225
3679,gpt-3.5-turbo,prompt8,10,0.1332675222112537
3680,gpt-3.5-turbo,prompt8,10,0.1695873374788016
3681,gpt-3.5-turbo,prompt8,10,0.21763708309779536
3682,gpt-3.5-turbo,prompt8,10,0.3252449836677555
3683,gpt-3.5-turbo,prompt8,10,0.12198795180722892
3684,gpt-3.5-turbo,prompt8,10,0.08404710920770878
3685,gpt-3.5-turbo,prompt8,10,0.14612584503380135
3686,gpt-3.5-turbo,prompt8,10,0.5068493150684932
3687,gpt-3.5-turbo,prompt8,10,0.10182157870154133
3688,gpt-3.5-turbo,prompt8,10,0.15824765310683953
3689,gpt-3.5-turbo,prompt8,10,0.18328118015198927
3690,gpt-3.5-turbo,prompt8,10,0.12460063897763578
3691,gpt-3.5-turbo,prompt8,10,0.0903691132795927
3692,gpt-3.5-turbo,prompt8,10,0.08169375534644996
3693,gpt-3.5-turbo,prompt8,10,0.06201901312811227
3694,gpt-3.5-turbo,prompt8,10,0.18976026005688745
3695,gpt-3.5-turbo,prompt8,10,0.052463503649635035
3696,gpt-3.5-turbo,prompt8,10,0.27958236658932717
3697,gpt-3.5-turbo,prompt8,10,0.1998689384010485
3698,gpt-3.5-turbo,prompt8,10,0.17221418234442837
3699,gpt-3.5-turbo,prompt8,10,0.16411960132890366
3700,gpt-3.5-turbo,prompt8,10,0.6108462455303934
3701,gpt-3.5-turbo,prompt8,10,0.04128440366972477
3702,gpt-3.5-turbo,prompt8,10,0.14896907216494845
3703,gpt-3.5-turbo,prompt8,10,0.06460945033751206
3704,gpt-3.5-turbo,prompt8,10,0.37401574803149606
3705,gpt-3.5-turbo,prompt8,10,0.029256594724220625
3706,gpt-3.5-turbo,prompt8,10,0.0791628753412193
3707,gpt-3.5-turbo,prompt8,10,0.07253158633598503
3708,gpt-3.5-turbo,prompt8,10,0.07520891364902507
3709,gpt-3.5-turbo,prompt8,10,0.0502131691141639
3710,gpt-3.5-turbo,prompt8,10,0.12441214194100043
3711,gpt-3.5-turbo,prompt8,10,0.8346755092373283
3712,gpt-3.5-turbo,prompt8,10,0.1409068746952706
3713,gpt-3.5-turbo,prompt8,10,0.11594936708860759
3714,gpt-3.5-turbo,prompt8,10,0.07179971658006613
3715,gpt-3.5-turbo,prompt8,10,0.12534948741845295
3716,gpt-3.5-turbo,prompt8,10,0.5182060390763765
3717,gpt-3.5-turbo,prompt8,10,0.07498790517658442
3718,gpt-3.5-turbo,prompt8,10,0.034778465936160075
3719,gpt-3.5-turbo,prompt8,10,1.7266569908079341
3720,gpt-3.5-turbo,prompt8,10,1.1812019882512426
3721,gpt-3.5-turbo,prompt8,10,0.03615604186489058
3722,gpt-3.5-turbo,prompt8,10,0.4324964471814306
3723,gpt-3.5-turbo,prompt8,10,0.16523867809057527
3724,gpt-3.5-turbo,prompt8,10,1.38917089678511
3725,gpt-3.5-turbo,prompt8,10,0.8265651438240271
3726,gpt-3.5-turbo,prompt8,10,0.6476311336717429
3727,gpt-3.5-turbo,prompt8,10,1.1708967851099832
3728,gpt-3.5-turbo,prompt8,10,0.16048910966755828
3729,gpt-3.5-turbo,prompt8,10,1.3976311336717429
3730,gpt-3.5-turbo,prompt8,10,0.06463124504361618
3731,gpt-3.5-turbo,prompt8,10,0.04006541291905151
3732,gpt-3.5-turbo,prompt8,10,0.6125211505922166
3733,gpt-3.5-turbo,prompt8,10,0.09678653404743688
3734,gpt-3.5-turbo,prompt8,10,0.1572463768115942
3735,gpt-3.5-turbo,prompt8,10,0.05898764447987246
3736,gpt-3.5-turbo,prompt8,10,0.20501373626373626
3737,gpt-3.5-turbo,prompt8,10,0.06815464328417696
3738,gpt-3.5-turbo,prompt8,10,1.385786802030457
3739,gpt-3.5-turbo,prompt8,10,1.4170896785109983
3740,gpt-3.5-turbo,prompt8,10,0.06123260437375746
3741,gpt-3.5-turbo,prompt8,10,0.6607445008460237
3742,gpt-3.5-turbo,prompt8,10,0.1197289156626506
3743,gpt-3.5-turbo,prompt8,10,1.3367174280879865
3744,gpt-3.5-turbo,prompt8,10,0.09644087256027555
3745,gpt-3.5-turbo,prompt8,10,0.09747706422018348
3746,gpt-3.5-turbo,prompt8,10,0.6112521150592216
3747,gpt-3.5-turbo,prompt8,10,0.08310679611650486
3748,gpt-3.5-turbo,prompt8,10,0.09653846153846155
3749,gpt-3.5-turbo,prompt8,10,0.14190440904038532
3750,gpt-3.5-turbo,prompt8,10,0.1849122807017544
3751,gpt-3.5-turbo,prompt8,10,0.08352758352758352
3752,gpt-3.5-turbo,prompt8,10,0.1737424188369604
3753,gpt-3.5-turbo,prompt8,10,0.06926751592356688
3754,gpt-3.5-turbo,prompt8,10,0.1618075801749271
3755,gpt-3.5-turbo,prompt8,10,1.3959390862944163
3756,gpt-3.5-turbo,prompt8,10,1.1171742808798646
3757,gpt-3.5-turbo,prompt8,10,0.12262718299164768
3758,gpt-3.5-turbo,prompt8,10,0.09470858895705521
3759,gpt-3.5-turbo,prompt8,10,1.3959390862944163
3760,gpt-3.5-turbo,prompt8,10,0.13535502958579881
3761,gpt-3.5-turbo,prompt8,10,1.4661590524534687
3762,gpt-3.5-turbo,prompt8,10,0.06470821754664549
3763,gpt-3.5-turbo,prompt8,10,1.387901861252115
3764,gpt-3.5-turbo,prompt8,10,1.3980541455160744
3765,gpt-3.5-turbo,prompt8,10,0.10069713400464755
3766,gpt-3.5-turbo,prompt8,10,0.0759543486816214
3767,gpt-3.5-turbo,prompt8,10,0.6345177664974619
3768,gpt-3.5-turbo,prompt8,10,0.20909404064760592
3769,gpt-3.5-turbo,prompt8,10,0.11873350923482849
3770,gpt-3.5-turbo,prompt8,10,0.20538965768390385
3771,gpt-3.5-turbo,prompt8,10,0.0926923076923077
3772,gpt-3.5-turbo,prompt8,10,0.09520123839009288
3773,gpt-3.5-turbo,prompt8,10,0.08265424912689173
3774,gpt-3.5-turbo,prompt8,10,0.14640379700620665
3775,gpt-3.5-turbo,prompt8,10,0.5452622673434856
3776,gpt-3.5-turbo,prompt8,10,1.4141285956006768
3777,gpt-3.5-turbo,prompt8,10,1.4555837563451777
3778,gpt-3.5-turbo,prompt8,10,0.6442470389170897
3779,gpt-3.5-turbo,prompt8,10,0.10534293292913982
3780,gpt-3.5-turbo,prompt8,10,0.09896033885252215
3781,gpt-3.5-turbo,prompt8,10,0.09553158705701079
3782,gpt-3.5-turbo,prompt8,10,0.09238500193274063
3783,gpt-3.5-turbo,prompt8,10,0.1208156983455175
3784,gpt-3.5-turbo,prompt8,10,1.4297800338409477
3785,gpt-3.5-turbo,prompt8,10,0.6205583756345178
3786,gpt-3.5-turbo,prompt8,10,0.08630030959752322
3787,gpt-3.5-turbo,prompt8,10,0.10064811284788411
3788,gpt-3.5-turbo,prompt8,10,0.13367609254498714
3789,gpt-3.5-turbo,prompt8,10,1.401015228426396
3790,gpt-3.5-turbo,prompt8,10,0.13099415204678364
3791,gpt-3.5-turbo,prompt8,10,0.21609276177090653
3792,gpt-3.5-turbo,prompt8,10,0.4108527131782946
3793,gpt-3.5-turbo,prompt8,10,1.5038071065989849
3794,gpt-3.5-turbo,prompt8,20,1.0
3795,gpt-3.5-turbo,prompt8,20,0.17892425905598244
3796,gpt-3.5-turbo,prompt8,20,0.26220614828209765
3797,gpt-3.5-turbo,prompt8,20,0.07706766917293233
3798,gpt-3.5-turbo,prompt8,20,1.390834191555098
3799,gpt-3.5-turbo,prompt8,20,0.11474435196195006
3800,gpt-3.5-turbo,prompt8,20,0.05384110308601445
3801,gpt-3.5-turbo,prompt8,20,0.24748490945674045
3802,gpt-3.5-turbo,prompt8,20,0.23336798336798337
3803,gpt-3.5-turbo,prompt8,20,0.46828689982216953
3804,gpt-3.5-turbo,prompt8,20,0.06595477386934673
3805,gpt-3.5-turbo,prompt8,20,0.07672469374597034
3806,gpt-3.5-turbo,prompt8,20,0.13383985973115137
3807,gpt-3.5-turbo,prompt8,20,0.09057750759878419
3808,gpt-3.5-turbo,prompt8,20,0.1519287833827893
3809,gpt-3.5-turbo,prompt8,20,0.31634527089072545
3810,gpt-3.5-turbo,prompt8,20,0.2696512233211869
3811,gpt-3.5-turbo,prompt8,20,0.27400468384074944
3812,gpt-3.5-turbo,prompt8,20,0.21552176192973257
3813,gpt-3.5-turbo,prompt8,20,0.3135790947270182
3814,gpt-3.5-turbo,prompt8,20,0.30028195488721804
3815,gpt-3.5-turbo,prompt8,20,0.22063666300768386
3816,gpt-3.5-turbo,prompt8,20,0.24281314168377824
3817,gpt-3.5-turbo,prompt8,20,0.13126934984520125
3818,gpt-3.5-turbo,prompt8,20,0.16845878136200718
3819,gpt-3.5-turbo,prompt8,20,0.2472943722943723
3820,gpt-3.5-turbo,prompt8,20,0.29364326375711575
3821,gpt-3.5-turbo,prompt8,20,0.15626822157434403
3822,gpt-3.5-turbo,prompt8,20,0.04589787722317843
3823,gpt-3.5-turbo,prompt8,20,0.1355421686746988
3824,gpt-3.5-turbo,prompt8,20,0.6420560747663552
3825,gpt-3.5-turbo,prompt8,20,0.2716636197440585
3826,gpt-3.5-turbo,prompt8,20,0.14153245485602733
3827,gpt-3.5-turbo,prompt8,20,0.2489419007310504
3828,gpt-3.5-turbo,prompt8,20,0.45502901353965186
3829,gpt-3.5-turbo,prompt8,20,0.27902946273830154
3830,gpt-3.5-turbo,prompt8,20,0.19844020797227035
3831,gpt-3.5-turbo,prompt8,20,0.09098070106341079
3832,gpt-3.5-turbo,prompt8,20,0.11481802426343155
3833,gpt-3.5-turbo,prompt8,20,0.2932838339520756
3834,gpt-3.5-turbo,prompt8,20,0.2321970975362808
3835,gpt-3.5-turbo,prompt8,20,0.19093567251461988
3836,gpt-3.5-turbo,prompt8,20,0.11744853189335133
3837,gpt-3.5-turbo,prompt8,20,0.6547418157273034
3838,gpt-3.5-turbo,prompt8,20,0.08779514466245428
3839,gpt-3.5-turbo,prompt8,20,0.16187175043327556
3840,gpt-3.5-turbo,prompt8,20,0.048458149779735685
3841,gpt-3.5-turbo,prompt8,20,0.06724436741767764
3842,gpt-3.5-turbo,prompt8,20,0.38994338994338995
3843,gpt-3.5-turbo,prompt8,20,1.0
3844,gpt-3.5-turbo,prompt8,20,0.43623283191628515
3845,gpt-3.5-turbo,prompt8,20,0.10603112840466926
3846,gpt-3.5-turbo,prompt8,20,0.3850415512465374
3847,gpt-3.5-turbo,prompt8,20,0.1676829268292683
3848,gpt-3.5-turbo,prompt8,20,0.0998980632008155
3849,gpt-3.5-turbo,prompt8,20,0.05515832482124617
3850,gpt-3.5-turbo,prompt8,20,0.1672661870503597
3851,gpt-3.5-turbo,prompt8,20,0.20734341252699784
3852,gpt-3.5-turbo,prompt8,20,0.15551181102362205
3853,gpt-3.5-turbo,prompt8,20,0.07081545064377683
3854,gpt-3.5-turbo,prompt8,20,0.6607476635514019
3855,gpt-3.5-turbo,prompt8,20,0.416733708769107
3856,gpt-3.5-turbo,prompt8,20,0.5099206349206349
3857,gpt-3.5-turbo,prompt8,20,0.14804660726525018
3858,gpt-3.5-turbo,prompt8,20,0.6608066184074457
3859,gpt-3.5-turbo,prompt8,20,0.6681141439205955
3860,gpt-3.5-turbo,prompt8,20,0.15424973767051417
3861,gpt-3.5-turbo,prompt8,20,0.09496890898812889
3862,gpt-3.5-turbo,prompt8,20,0.10187353629976581
3863,gpt-3.5-turbo,prompt8,20,0.41121031746031744
3864,gpt-3.5-turbo,prompt8,20,0.2598714416896235
3865,gpt-3.5-turbo,prompt8,20,0.051942186088527555
3866,gpt-3.5-turbo,prompt8,20,0.07637969094922738
3867,gpt-3.5-turbo,prompt8,20,0.12917505030181087
3868,gpt-3.5-turbo,prompt8,20,0.42730953257269044
3869,gpt-3.5-turbo,prompt8,20,0.04968421052631579
3870,gpt-3.5-turbo,prompt8,20,0.2185430463576159
3871,gpt-3.5-turbo,prompt8,20,0.06172328086164043
3872,gpt-3.5-turbo,prompt8,20,0.10619469026548672
3873,gpt-3.5-turbo,prompt8,20,0.0649028524183547
3874,gpt-3.5-turbo,prompt8,20,0.08068783068783068
3875,gpt-3.5-turbo,prompt8,20,0.44375259443752596
3876,gpt-3.5-turbo,prompt8,20,0.3880794701986755
3877,gpt-3.5-turbo,prompt8,20,0.24547461368653423
3878,gpt-3.5-turbo,prompt8,20,0.27099841521394613
3879,gpt-3.5-turbo,prompt8,20,0.045305931807566556
3880,gpt-3.5-turbo,prompt8,20,0.2125107112253642
3881,gpt-3.5-turbo,prompt8,20,0.09839527027027027
3882,gpt-3.5-turbo,prompt8,20,0.19803829985987856
3883,gpt-3.5-turbo,prompt8,20,0.16721158337225595
3884,gpt-3.5-turbo,prompt8,20,0.18518518518518517
3885,gpt-3.5-turbo,prompt8,20,0.513902205177373
3886,gpt-3.5-turbo,prompt8,20,0.07403123192596876
3887,gpt-3.5-turbo,prompt8,20,0.28103896103896103
3888,gpt-3.5-turbo,prompt8,20,0.26411815812337097
3889,gpt-3.5-turbo,prompt8,20,0.4876543209876543
3890,gpt-3.5-turbo,prompt8,20,0.05684853109500191
3891,gpt-3.5-turbo,prompt8,20,0.07830459770114942
3892,gpt-3.5-turbo,prompt8,20,0.14455445544554454
3893,gpt-3.5-turbo,prompt8,20,0.1762942779291553
3894,gpt-3.5-turbo,prompt8,20,0.5264305177111717
3895,gpt-3.5-turbo,prompt8,20,0.22210953346855983
3896,gpt-3.5-turbo,prompt8,20,0.04787926099401509
3897,gpt-3.5-turbo,prompt8,20,0.6073569482288829
3898,gpt-3.5-turbo,prompt8,20,0.07302231237322515
3899,gpt-3.5-turbo,prompt8,20,0.36298649722001586
3900,gpt-3.5-turbo,prompt8,20,1.0
3901,gpt-3.5-turbo,prompt8,20,0.13531598513011153
3902,gpt-3.5-turbo,prompt8,20,0.6308677098150782
3903,gpt-3.5-turbo,prompt8,20,0.12691771269177127
3904,gpt-3.5-turbo,prompt8,20,0.05853994490358127
3905,gpt-3.5-turbo,prompt8,20,0.7433751743375174
3906,gpt-3.5-turbo,prompt8,20,0.8104035002430724
3907,gpt-3.5-turbo,prompt8,20,0.20850767085076707
3908,gpt-3.5-turbo,prompt8,20,0.11637630662020906
3909,gpt-3.5-turbo,prompt8,20,0.2528216704288939
3910,gpt-3.5-turbo,prompt8,20,0.1563919532770928
3911,gpt-3.5-turbo,prompt8,20,0.1691449814126394
3912,gpt-3.5-turbo,prompt8,20,0.2134484885872918
3913,gpt-3.5-turbo,prompt8,20,0.26914539400665927
3914,gpt-3.5-turbo,prompt8,20,0.08339272986457591
3915,gpt-3.5-turbo,prompt8,20,0.3084702907711757
3916,gpt-3.5-turbo,prompt8,20,0.21659324522760645
3917,gpt-3.5-turbo,prompt8,20,0.5319767441860465
3918,gpt-3.5-turbo,prompt8,20,0.16279069767441862
3919,gpt-3.5-turbo,prompt8,20,0.5176240208877284
3920,gpt-3.5-turbo,prompt8,20,1.006060606060606
3921,gpt-3.5-turbo,prompt8,20,0.19338422391857507
3922,gpt-3.5-turbo,prompt8,20,0.20877084620135886
3923,gpt-3.5-turbo,prompt8,20,0.09501661129568106
3924,gpt-3.5-turbo,prompt8,20,1.104992657856094
3925,gpt-3.5-turbo,prompt8,20,0.7068273092369478
3926,gpt-3.5-turbo,prompt8,20,0.23972206137811233
3927,gpt-3.5-turbo,prompt8,20,0.5385060799073538
3928,gpt-3.5-turbo,prompt8,20,0.14928324270884824
3929,gpt-3.5-turbo,prompt8,20,0.6305084745762712
3930,gpt-3.5-turbo,prompt8,20,0.09662215239591516
3931,gpt-3.5-turbo,prompt8,20,0.054493696624644164
3932,gpt-3.5-turbo,prompt8,20,0.2830508474576271
3933,gpt-3.5-turbo,prompt8,20,0.7922521838207368
3934,gpt-3.5-turbo,prompt8,20,0.18177966101694915
3935,gpt-3.5-turbo,prompt8,20,0.19986334130509054
3936,gpt-3.5-turbo,prompt8,20,0.30088141025641024
3937,gpt-3.5-turbo,prompt8,20,0.0880503144654088
3938,gpt-3.5-turbo,prompt8,20,0.030800821355236138
3939,gpt-3.5-turbo,prompt8,20,0.34364406779661016
3940,gpt-3.5-turbo,prompt8,20,0.2231920199501247
3941,gpt-3.5-turbo,prompt8,20,0.019491525423728815
3942,gpt-3.5-turbo,prompt8,20,0.10015290519877676
3943,gpt-3.5-turbo,prompt8,20,0.3940677966101695
3944,gpt-3.5-turbo,prompt8,20,0.20466101694915254
3945,gpt-3.5-turbo,prompt8,20,0.19932857742341586
3946,gpt-3.5-turbo,prompt8,20,1.1110169491525423
3947,gpt-3.5-turbo,prompt8,20,0.156
3948,gpt-3.5-turbo,prompt8,20,0.44449152542372883
3949,gpt-3.5-turbo,prompt8,20,0.10968543046357616
3950,gpt-3.5-turbo,prompt8,20,0.1940028901734104
3951,gpt-3.5-turbo,prompt8,20,0.2394835485214494
3952,gpt-3.5-turbo,prompt8,20,0.3864406779661017
3953,gpt-3.5-turbo,prompt8,20,0.18008474576271186
3954,gpt-3.5-turbo,prompt8,20,0.0664280031821798
3955,gpt-3.5-turbo,prompt8,20,0.6529661016949152
3956,gpt-3.5-turbo,prompt8,20,0.4744420446364291
3957,gpt-3.5-turbo,prompt8,20,0.16652542372881357
3958,gpt-3.5-turbo,prompt8,20,1.4101694915254237
3959,gpt-3.5-turbo,prompt8,20,0.21380050053628888
3960,gpt-3.5-turbo,prompt8,20,0.16637230660543978
3961,gpt-3.5-turbo,prompt8,20,0.4888807874589865
3962,gpt-3.5-turbo,prompt8,20,0.5805084745762712
3963,gpt-3.5-turbo,prompt8,40,1.0
3964,gpt-3.5-turbo,prompt8,40,0.08384146341463415
3965,gpt-3.5-turbo,prompt8,40,0.29321533923303833
3966,gpt-3.5-turbo,prompt8,40,0.4377581120943953
3967,gpt-3.5-turbo,prompt8,40,0.22474596533173938
3968,gpt-3.5-turbo,prompt8,40,0.35609532538955085
3969,gpt-3.5-turbo,prompt8,40,0.1701312910284464
3970,gpt-3.5-turbo,prompt8,40,0.4452749599572878
3971,gpt-3.5-turbo,prompt8,40,0.4250797024442083
3972,gpt-3.5-turbo,prompt8,40,0.7483588621444202
3973,gpt-3.5-turbo,prompt8,40,0.3569915254237288
3974,gpt-3.5-turbo,prompt8,40,0.25199600798403193
3975,gpt-3.5-turbo,prompt8,40,0.3677570093457944
3976,gpt-3.5-turbo,prompt8,40,0.3730853391684901
3977,gpt-3.5-turbo,prompt8,40,0.10109561752988047
3978,gpt-3.5-turbo,prompt8,40,0.08057851239669421
3979,gpt-3.5-turbo,prompt8,40,0.15296679368535657
3980,gpt-3.5-turbo,prompt8,40,0.28502879078694815
3981,gpt-3.5-turbo,prompt8,40,0.3373134328358209
3982,gpt-3.5-turbo,prompt8,40,0.1232943469785575
3983,gpt-3.5-turbo,prompt8,40,0.5087527352297593
3984,gpt-3.5-turbo,prompt8,40,0.4120999561595791
3985,gpt-3.5-turbo,prompt8,40,0.8012585212375459
3986,gpt-3.5-turbo,prompt8,40,0.4146666666666667
3987,gpt-3.5-turbo,prompt8,40,0.6848971399899649
3988,gpt-3.5-turbo,prompt8,40,0.23949367088607595
3989,gpt-3.5-turbo,prompt8,40,0.3924963924963925
3990,gpt-3.5-turbo,prompt8,40,0.232763089683774
3991,gpt-3.5-turbo,prompt8,40,0.21677957269411152
3992,gpt-3.5-turbo,prompt8,40,0.36869474778991157
3993,gpt-3.5-turbo,prompt8,40,0.37252124645892354
3994,gpt-3.5-turbo,prompt8,40,0.552880075542965
3995,gpt-3.5-turbo,prompt8,40,0.1091458153580673
3996,gpt-3.5-turbo,prompt8,40,0.6067291781577496
3997,gpt-3.5-turbo,prompt8,40,0.5888607594936709
3998,gpt-3.5-turbo,prompt8,40,0.14410705095213588
3999,gpt-3.5-turbo,prompt8,40,0.1179596174282678
4000,gpt-3.5-turbo,prompt8,40,0.09183673469387756
4001,gpt-3.5-turbo,prompt8,40,0.08839242350655659
4002,gpt-3.5-turbo,prompt8,40,0.12581852198316185
4003,gpt-3.5-turbo,prompt8,40,0.037017994858611826
4004,gpt-3.5-turbo,prompt8,40,0.1417239555790587
4005,gpt-3.5-turbo,prompt8,40,0.22197705207413945
4006,gpt-3.5-turbo,prompt8,40,1.060134784862623
4007,gpt-3.5-turbo,prompt8,40,0.09073265405143134
4008,gpt-3.5-turbo,prompt8,40,0.12906356137797187
4009,gpt-3.5-turbo,prompt8,40,0.1029347349978099
4010,gpt-3.5-turbo,prompt8,40,0.11644832605531295
4011,gpt-3.5-turbo,prompt8,40,1.6026717557251908
4012,gpt-3.5-turbo,prompt8,40,0.1891891891891892
4013,gpt-3.5-turbo,prompt8,40,0.041727316836487144
4014,gpt-3.5-turbo,prompt8,40,0.07181571815718157
4015,gpt-3.5-turbo,prompt8,40,0.546311475409836
4016,gpt-3.5-turbo,prompt8,40,0.06803652968036529
4017,gpt-3.5-turbo,prompt8,40,0.27626622017580577
4018,gpt-3.5-turbo,prompt8,40,0.24495341614906832
4019,gpt-3.5-turbo,prompt8,40,0.09706546275395034
4020,gpt-3.5-turbo,prompt8,40,0.17418728772440562
4021,gpt-3.5-turbo,prompt8,40,0.05023041474654378
4022,gpt-3.5-turbo,prompt8,40,0.1991701244813278
4023,gpt-3.5-turbo,prompt8,40,0.49362244897959184
4024,gpt-3.5-turbo,prompt8,40,0.11764705882352941
4025,gpt-3.5-turbo,prompt8,40,0.0630755064456722
4026,gpt-3.5-turbo,prompt8,40,0.2340758108636186
4027,gpt-3.5-turbo,prompt8,40,0.21578753227591294
4028,gpt-3.5-turbo,prompt8,40,0.1487747957992999
4029,gpt-3.5-turbo,prompt8,40,0.07244785949506037
4030,gpt-3.5-turbo,prompt8,40,0.19545669663984855
4031,gpt-3.5-turbo,prompt8,40,0.29854469854469856
4032,gpt-3.5-turbo,prompt8,40,0.10746910263299302
4033,gpt-3.5-turbo,prompt8,40,0.07449700924415444
4034,gpt-3.5-turbo,prompt8,40,0.1261682242990654
4035,gpt-3.5-turbo,prompt8,40,0.1964369432723863
4036,gpt-3.5-turbo,prompt8,40,1.5295071335927366
4037,gpt-3.5-turbo,prompt8,40,0.12166172106824925
4038,gpt-3.5-turbo,prompt8,40,0.14411764705882352
4039,gpt-3.5-turbo,prompt8,40,0.36030664395229983
4040,gpt-3.5-turbo,prompt8,40,0.2820299500831947
4041,gpt-3.5-turbo,prompt8,40,0.10989492119089317
4042,gpt-3.5-turbo,prompt8,40,0.769319051262433
4043,gpt-3.5-turbo,prompt8,40,0.1711908931698774
4044,gpt-3.5-turbo,prompt8,40,0.8106312292358804
4045,gpt-3.5-turbo,prompt8,40,0.06833060556464812
4046,gpt-3.5-turbo,prompt8,40,0.08544562551103843
4047,gpt-3.5-turbo,prompt8,40,0.17110799438990182
4048,gpt-3.5-turbo,prompt8,40,0.058033951835767865
4049,gpt-3.5-turbo,prompt8,40,0.1248650593738755
4050,gpt-3.5-turbo,prompt8,40,0.07905430365718508
4051,gpt-3.5-turbo,prompt8,40,0.4638623326959847
4052,gpt-3.5-turbo,prompt8,40,0.25740228977497037
4053,gpt-3.5-turbo,prompt8,40,1.235129740518962
4054,gpt-3.5-turbo,prompt8,40,0.5169660678642715
4055,gpt-3.5-turbo,prompt8,40,0.9694767441860465
4056,gpt-3.5-turbo,prompt8,40,0.23637702503681884
4057,gpt-3.5-turbo,prompt8,40,0.2439344262295082
4058,gpt-3.5-turbo,prompt8,40,1.0194444444444444
4059,gpt-3.5-turbo,prompt8,40,0.14736120630568883
4060,gpt-3.5-turbo,prompt8,40,0.1133122028526149
4061,gpt-3.5-turbo,prompt8,40,1.7115079365079364
4062,gpt-3.5-turbo,prompt8,40,0.7411317567567568
4063,gpt-3.5-turbo,prompt8,40,0.06232631996824137
4064,gpt-3.5-turbo,prompt8,40,0.275348234531908
4065,gpt-3.5-turbo,prompt8,40,1.0874155405405406
4066,gpt-3.5-turbo,prompt8,40,0.3788109756097561
4067,gpt-3.5-turbo,prompt8,40,0.24733268671193018
4068,gpt-3.5-turbo,prompt8,40,1.2826938136256851
4069,gpt-3.5-turbo,prompt8,40,0.17427385892116182
4070,gpt-3.5-turbo,prompt8,40,0.5911330049261084
4071,gpt-3.5-turbo,prompt8,40,0.42507645259938837
4072,gpt-3.5-turbo,prompt8,40,0.32630813953488375
4073,gpt-3.5-turbo,prompt8,40,0.2833607907742998
4074,gpt-3.5-turbo,prompt8,40,0.12779060816012316
4075,gpt-3.5-turbo,prompt8,40,1.2203252032520324
4076,gpt-3.5-turbo,prompt8,40,0.2925211097708082
4077,gpt-3.5-turbo,prompt8,40,0.36519748139668
4078,gpt-3.5-turbo,prompt8,40,0.3174893357708714
4079,gpt-3.5-turbo,prompt8,40,0.2378606615059817
4080,gpt-3.5-turbo,prompt8,40,0.8072487644151565
4081,gpt-3.5-turbo,prompt8,40,1.1056393963463067
4082,gpt-3.5-turbo,prompt8,40,1.3471667996807661
4083,gpt-4o,prompt1,2,0.0412166003411029
4084,gpt-4o,prompt1,2,0.07156619873382879
4085,gpt-4o,prompt1,2,0.05340078695896571
4086,gpt-4o,prompt1,2,0.10154639175257732
4087,gpt-4o,prompt1,2,0.05506783719074222
4088,gpt-4o,prompt1,2,0.07368161655988172
4089,gpt-4o,prompt1,2,0.05836673346693387
4090,gpt-4o,prompt1,2,0.09791216702663787
4091,gpt-4o,prompt1,2,0.06390977443609022
4092,gpt-4o,prompt1,2,0.0390745501285347
4093,gpt-4o,prompt1,2,0.043701799485861184
4094,gpt-4o,prompt1,2,0.05818181818181818
4095,gpt-4o,prompt1,2,0.02830188679245283
4096,gpt-4o,prompt1,2,0.05087924970691676
4097,gpt-4o,prompt1,2,0.07944655210890426
4098,gpt-4o,prompt1,2,0.04170230966638152
4099,gpt-4o,prompt1,2,0.025657751685148944
4100,gpt-4o,prompt1,2,0.061383224721463105
4101,gpt-4o,prompt1,2,0.02841648590021692
4102,gpt-4o,prompt1,2,0.05926251097453907
4103,gpt-4o,prompt1,2,0.1254416961130742
4104,gpt-4o,prompt1,2,0.3046195045748717
4105,gpt-4o,prompt1,2,0.317116715018969
4106,gpt-4o,prompt1,2,0.05115872321818977
4107,gpt-4o,prompt1,2,0.00355792750722704
4108,gpt-4o,prompt1,2,0.026732011583871687
4109,gpt-4o,prompt1,2,0.034267241379310344
4110,gpt-4o,prompt1,2,0.029795563288386256
4111,gpt-4o,prompt1,2,0.05238095238095238
4112,gpt-4o,prompt1,2,0.407568508046977
4113,gpt-4o,prompt1,2,0.047411104179663134
4114,gpt-4o,prompt1,2,0.04842715231788079
4115,gpt-4o,prompt1,2,0.3201391909525881
4116,gpt-4o,prompt1,2,0.04308012486992716
4117,gpt-4o,prompt1,2,0.3094823836450631
4118,gpt-4o,prompt1,2,0.010228802153432033
4119,gpt-4o,prompt1,2,0.022611036339165544
4120,gpt-4o,prompt1,2,0.05347043701799486
4121,gpt-4o,prompt1,2,0.14919852034525277
4122,gpt-4o,prompt1,2,0.019717559285904608
4123,gpt-4o,prompt1,2,0.022111081863648328
4124,gpt-4o,prompt1,2,0.053468961919666144
4125,gpt-4o,prompt1,2,0.05297157622739018
4126,gpt-4o,prompt1,2,0.06423173803526448
4127,gpt-4o,prompt1,2,0.06423173803526448
4128,gpt-4o,prompt1,2,0.018503832936822628
4129,gpt-4o,prompt1,2,0.036755053819900234
4130,gpt-4o,prompt1,2,0.026467505241090147
4131,gpt-4o,prompt1,2,0.010447361371551032
4132,gpt-4o,prompt1,2,0.06845536609829489
4133,gpt-4o,prompt1,2,0.008804695837780149
4134,gpt-4o,prompt1,2,0.059731713490255633
4135,gpt-4o,prompt1,2,0.017195767195767195
4136,gpt-4o,prompt1,2,0.05446678544158819
4137,gpt-4o,prompt1,2,0.028039832285115304
4138,gpt-4o,prompt1,2,0.0693498452012384
4139,gpt-4o,prompt1,2,0.027735905939101597
4140,gpt-4o,prompt1,2,0.044431621465666475
4141,gpt-4o,prompt1,2,0.06424418604651162
4142,gpt-4o,prompt1,2,0.0998091082628852
4143,gpt-4o,prompt1,2,0.08993448481238833
4144,gpt-4o,prompt1,2,0.0874828060522696
4145,gpt-4o,prompt1,2,0.023143973549744516
4146,gpt-4o,prompt1,2,0.027842907385697536
4147,gpt-4o,prompt1,2,0.05252347417840376
4148,gpt-4o,prompt1,2,0.2390846130683529
4149,gpt-4o,prompt1,2,0.04900547708273278
4150,gpt-4o,prompt1,2,0.009603841536614645
4151,gpt-4o,prompt1,2,0.04775687409551375
4152,gpt-4o,prompt1,2,0.0844950213371266
4153,gpt-4o,prompt1,2,0.04220681338558939
4154,gpt-4o,prompt1,2,0.02441176470588235
4155,gpt-4o,prompt1,2,0.03770250368188512
4156,gpt-4o,prompt1,2,0.009865470852017937
4157,gpt-4o,prompt1,2,0.05377574370709382
4158,gpt-4o,prompt1,2,0.08885793871866295
4159,gpt-4o,prompt1,2,0.01078167115902965
4160,gpt-4o,prompt1,2,0.0622524052065648
4161,gpt-4o,prompt1,2,0.04842970355151159
4162,gpt-4o,prompt1,2,0.1053046218487395
4163,gpt-4o,prompt1,2,0.03593661573288059
4164,gpt-4o,prompt1,2,0.05779843160034853
4165,gpt-4o,prompt1,2,0.08128491620111732
4166,gpt-4o,prompt1,2,0.09955382041271611
4167,gpt-4o,prompt1,2,0.5362488993249193
4168,gpt-4o,prompt1,2,0.006389776357827476
4169,gpt-4o,prompt1,2,0.015472055573097568
4170,gpt-4o,prompt1,2,0.01693290734824281
4171,gpt-4o,prompt1,2,0.07631975867269986
4172,gpt-4o,prompt1,2,0.02608142493638677
4173,gpt-4o,prompt1,2,0.022485946283572766
4174,gpt-4o,prompt1,2,0.06979655712050079
4175,gpt-4o,prompt1,2,0.015103838892385148
4176,gpt-4o,prompt1,2,0.05506607929515418
4177,gpt-4o,prompt1,2,0.02700675168792198
4178,gpt-4o,prompt1,2,0.04302241503976862
4179,gpt-4o,prompt1,2,0.061543692621557296
4180,gpt-4o,prompt1,2,0.09417040358744394
4181,gpt-4o,prompt1,2,0.058107167710508
4182,gpt-4o,prompt1,2,0.1022964509394572
4183,gpt-4o,prompt1,2,0.01981230448383733
4184,gpt-4o,prompt1,2,0.02142857142857143
4185,gpt-4o,prompt1,2,0.04466905771111836
4186,gpt-4o,prompt1,2,0.03745442492542261
4187,gpt-4o,prompt1,2,0.1593186372745491
4188,gpt-4o,prompt1,2,0.15317139001349528
4189,gpt-4o,prompt1,2,0.14859038142620232
4190,gpt-4o,prompt1,2,0.08064516129032258
4191,gpt-4o,prompt1,2,0.0994781474233529
4192,gpt-4o,prompt1,2,0.039473684210526314
4193,gpt-4o,prompt1,2,0.10009502692429521
4194,gpt-4o,prompt1,2,0.10381823919217419
4195,gpt-4o,prompt1,2,0.02208
4196,gpt-4o,prompt1,2,0.033634381812519466
4197,gpt-4o,prompt1,2,0.039938556067588324
4198,gpt-4o,prompt1,2,0.08947368421052632
4199,gpt-4o,prompt1,2,0.03288861309339125
4200,gpt-4o,prompt1,2,0.07171658986175115
4201,gpt-4o,prompt1,2,0.06922629435718441
4202,gpt-4o,prompt1,2,0.023629203271735837
4203,gpt-4o,prompt1,2,0.03923357664233577
4204,gpt-4o,prompt1,2,0.19155446756425948
4205,gpt-4o,prompt1,2,0.0492770728828563
4206,gpt-4o,prompt1,2,0.06543672528106083
4207,gpt-4o,prompt1,2,0.7149601652404839
4208,gpt-4o,prompt1,2,0.042114188807235726
4209,gpt-4o,prompt1,2,0.001474056603773585
4210,gpt-4o,prompt1,2,0.03529746655280387
4211,gpt-4o,prompt1,2,0.1068161699616406
4212,gpt-4o,prompt1,2,0.050434295320818154
4213,gpt-4o,prompt1,5,0.10728104115371087
4214,gpt-4o,prompt1,5,0.11965811965811966
4215,gpt-4o,prompt1,5,0.05709992486851991
4216,gpt-4o,prompt1,5,0.05263157894736842
4217,gpt-4o,prompt1,5,0.10513274336283186
4218,gpt-4o,prompt1,5,0.07270734380708806
4219,gpt-4o,prompt1,5,0.1158113730929265
4220,gpt-4o,prompt1,5,0.12160413971539456
4221,gpt-4o,prompt1,5,0.08553291012362178
4222,gpt-4o,prompt1,5,0.1478829389788294
4223,gpt-4o,prompt1,5,0.0472027972027972
4224,gpt-4o,prompt1,5,0.13333333333333333
4225,gpt-4o,prompt1,5,0.010606060606060607
4226,gpt-4o,prompt1,5,0.03272727272727273
4227,gpt-4o,prompt1,5,0.05823233816139521
4228,gpt-4o,prompt1,5,0.07412626832018038
4229,gpt-4o,prompt1,5,0.26994717820405895
4230,gpt-4o,prompt1,5,0.16981132075471697
4231,gpt-4o,prompt1,5,0.18469121484488257
4232,gpt-4o,prompt1,5,0.044917938381802476
4233,gpt-4o,prompt1,5,0.1627565982404692
4234,gpt-4o,prompt1,5,0.054270208511853754
4235,gpt-4o,prompt1,5,0.16890964020873386
4236,gpt-4o,prompt1,5,0.07204691426975705
4237,gpt-4o,prompt1,5,1.0
4238,gpt-4o,prompt1,5,0.06487488415199258
4239,gpt-4o,prompt1,5,0.07439134355275022
4240,gpt-4o,prompt1,5,0.09187279151943463
4241,gpt-4o,prompt1,5,0.10296684118673648
4242,gpt-4o,prompt1,5,0.021551724137931036
4243,gpt-4o,prompt1,5,0.07540056550424128
4244,gpt-4o,prompt1,5,0.11594202898550725
4245,gpt-4o,prompt1,5,0.05361596009975062
4246,gpt-4o,prompt1,5,0.06381292112564407
4247,gpt-4o,prompt1,5,0.2283806343906511
4248,gpt-4o,prompt1,5,0.02866370609608397
4249,gpt-4o,prompt1,5,0.20036697247706423
4250,gpt-4o,prompt1,5,0.02843216896831844
4251,gpt-4o,prompt1,5,0.09767248545303409
4252,gpt-4o,prompt1,5,0.27983539094650206
4253,gpt-4o,prompt1,5,0.22160745486313338
4254,gpt-4o,prompt1,5,0.17344368477869737
4255,gpt-4o,prompt1,5,0.1783273673934266
4256,gpt-4o,prompt1,5,0.00823045267489712
4257,gpt-4o,prompt1,5,0.033971810625225876
4258,gpt-4o,prompt1,5,0.12846998063266624
4259,gpt-4o,prompt1,5,0.06939961265332473
4260,gpt-4o,prompt1,5,0.09201119055020206
4261,gpt-4o,prompt1,5,0.29122125040492386
4262,gpt-4o,prompt1,5,0.2145631067961165
4263,gpt-4o,prompt1,5,0.16103739445114595
4264,gpt-4o,prompt1,5,0.14401440144014402
4265,gpt-4o,prompt1,5,0.11763022323983972
4266,gpt-4o,prompt1,5,0.08224076281287247
4267,gpt-4o,prompt1,5,0.231268245215699
4268,gpt-4o,prompt1,5,0.15948745910577972
4269,gpt-4o,prompt1,5,0.10689455388180764
4270,gpt-4o,prompt1,5,0.501994301994302
4271,gpt-4o,prompt1,5,0.03172110552763819
4272,gpt-4o,prompt1,5,0.18275097060454798
4273,gpt-4o,prompt1,5,0.10049170251997541
4274,gpt-4o,prompt1,5,0.05622369212266987
4275,gpt-4o,prompt1,5,0.06182795698924731
4276,gpt-4o,prompt1,5,0.04875832828588734
4277,gpt-4o,prompt1,5,0.06298507462686567
4278,gpt-4o,prompt1,5,0.06042476817230033
4279,gpt-4o,prompt1,5,0.04751751446847396
4280,gpt-4o,prompt1,5,0.053825219231932266
4281,gpt-4o,prompt1,5,0.16662244627222075
4282,gpt-4o,prompt1,5,0.05366294844739222
4283,gpt-4o,prompt1,5,0.07320687611144043
4284,gpt-4o,prompt1,5,0.0982998454404946
4285,gpt-4o,prompt1,5,0.05724615848147032
4286,gpt-4o,prompt1,5,0.08744534665833854
4287,gpt-4o,prompt1,5,0.13581340419250074
4288,gpt-4o,prompt1,5,0.12173913043478261
4289,gpt-4o,prompt1,5,0.1561065197428834
4290,gpt-4o,prompt1,5,0.09487021013597033
4291,gpt-4o,prompt1,5,0.08673946957878315
4292,gpt-4o,prompt1,10,0.23139954113405442
4293,gpt-4o,prompt1,10,0.08049311094996374
4294,gpt-4o,prompt1,10,0.09971202303815695
4295,gpt-4o,prompt1,10,0.19532374100719424
4296,gpt-4o,prompt1,10,0.06618705035971223
4297,gpt-4o,prompt1,10,0.8269437477606593
4298,gpt-4o,prompt1,10,0.2149110420785089
4299,gpt-4o,prompt1,10,0.06302662622177284
4300,gpt-4o,prompt1,10,0.1031721589159224
4301,gpt-4o,prompt1,10,0.4298160696999032
4302,gpt-4o,prompt1,10,0.08239586500456066
4303,gpt-4o,prompt1,10,0.10702341137123746
4304,gpt-4o,prompt1,10,0.061358447488584475
4305,gpt-4o,prompt1,10,0.16454997239094424
4306,gpt-4o,prompt1,10,0.32081722805080065
4307,gpt-4o,prompt1,10,0.03147432357813363
4308,gpt-4o,prompt1,10,0.18598448108632396
4309,gpt-4o,prompt1,10,0.21073506081438392
4310,gpt-4o,prompt1,10,0.016515276630883566
4311,gpt-4o,prompt1,10,0.05658894419701336
4312,gpt-4o,prompt1,10,0.156289707750953
4313,gpt-4o,prompt1,10,0.08067867036011081
4314,gpt-4o,prompt1,10,0.37661050545094155
4315,gpt-4o,prompt1,10,0.35745688197497466
4316,gpt-4o,prompt1,10,0.38294993234100133
4317,gpt-4o,prompt1,10,0.2221412964311726
4318,gpt-4o,prompt1,20,0.188968065452626
4319,gpt-4o,prompt1,20,0.14093428345209819
4320,gpt-4o,prompt1,20,0.07400813835198372
4321,gpt-4o,prompt1,20,0.24386381631037213
4322,gpt-4o,prompt1,20,0.1571585298957762
4323,gpt-4o,prompt1,20,0.2473944048272079
4324,gpt-4o,prompt1,20,0.1540084388185654
4325,gpt-4o,prompt1,20,0.7342292923752057
4326,gpt-4o,prompt1,20,0.3813732154996601
4327,gpt-4o,prompt1,20,0.056291390728476824
4328,gpt-4o,prompt1,20,0.25133120340788073
4329,gpt-4o,prompt1,20,0.14455037361504766
4330,gpt-4o,prompt1,20,0.06995776135163674
4331,gpt-4o,prompt1,20,0.05412647374062165
4332,gpt-4o,prompt1,20,0.5283406001538856
4333,gpt-4o,prompt1,20,0.0723845943731221
4334,gpt-4o,prompt1,20,0.1259259259259259
4335,gpt-4o,prompt1,20,0.09868971285196543
4336,gpt-4o,prompt1,20,0.11416262789445342
4337,gpt-4o,prompt1,20,0.0648074369189907
4338,gpt-4o,prompt1,20,0.04310111141230686
4339,gpt-4o,prompt1,20,0.1453647833241909
4340,gpt-4o,prompt1,20,0.22136051407046312
4341,gpt-4o,prompt1,20,0.14545454545454545
4342,gpt-4o,prompt1,20,0.2827952595014303
4343,gpt-4o,prompt1,20,0.22385402759234535
4344,gpt-4o,prompt1,20,0.053475935828877004
4345,gpt-4o,prompt1,20,0.06494900697799248
4346,gpt-4o,prompt1,20,0.16304347826086957
4347,gpt-4o,prompt1,20,0.170363378952336
4348,gpt-4o,prompt1,20,0.2997032640949555
4349,gpt-4o,prompt1,20,0.26427962489343565
4350,gpt-4o,prompt1,20,0.22824246528953607
4351,gpt-4o,prompt1,20,0.2549813200498132
4352,gpt-4o,prompt1,20,0.20602006688963212
4353,gpt-4o,prompt1,20,0.1336420774065498
4354,gpt-4o,prompt1,20,0.17684594348222424
4355,gpt-4o,prompt1,20,0.46359634270233663
4356,gpt-4o,prompt1,20,0.14653179190751445
4357,gpt-4o,prompt1,20,0.19544887780548628
4358,gpt-4o,prompt1,20,0.5299695225194717
4359,gpt-4o,prompt1,20,0.460548594649509
4360,gpt-4o,prompt1,20,0.5760243819844226
4361,gpt-4o,prompt1,20,0.1888964116452268
4362,gpt-4o,prompt1,20,0.3526717557251908
4363,gpt-4o,prompt1,20,0.5086352861496783
4364,gpt-4o,prompt1,40,0.32180036742192286
4365,gpt-4o,prompt1,40,0.28353450239125483
4366,gpt-4o,prompt1,40,0.3797206414899121
4367,gpt-4o,prompt1,40,0.7951622780159217
4368,gpt-4o,prompt1,40,0.1470383275261324
4369,gpt-4o,prompt1,40,0.2702702702702703
4370,gpt-4o,prompt1,40,0.3416988416988417
4371,gpt-4o,prompt1,40,0.08991537376586742
4372,gpt-4o,prompt1,40,0.3247916023464032
4373,gpt-4o,prompt1,40,0.08475217555807794
4374,gpt-4o,prompt1,40,0.36460692332578454
4375,gpt-4o,prompt1,40,0.24084460574067965
4376,gpt-4o,prompt1,40,0.22150700492237788
4377,gpt-4o,prompt1,40,0.31583011583011583
4378,gpt-4o,prompt1,40,0.46485182632667127
4379,gpt-4o,prompt1,40,0.2317750898986597
4380,gpt-4o,prompt1,40,0.08467983243566726
4381,gpt-4o,prompt1,40,0.12519910799617712
4382,gpt-4o,prompt1,40,0.6798459563543003
4383,gpt-4o,prompt1,40,0.31053984575835475
4384,gpt-4o,prompt1,40,0.11750950014615609
4385,gpt-4o,prompt1,40,0.06652425999389686
4386,gpt-4o,prompt1,40,1.0665393186883159
4387,gpt-4o,prompt1,40,0.11254728877679697
4388,gpt-4o,prompt1,40,0.37445319335083116
4389,gpt-4o,prompt1,40,0.5618442849254556
4390,gpt-4o,prompt1,40,0.19274193548387097
4391,gpt-4o,prompt1,40,0.2627845107892403
4392,gpt-4o,prompt1,40,0.46083086053412464
4393,gpt-4o,prompt1,40,0.22108553566354078
4394,gpt-4o,prompt1,40,0.18971358176778566
4395,gpt-4o,prompt1,40,0.14378531073446327
4396,gpt-4o,prompt1,40,0.24805477746654217
4397,gpt-4o,prompt1,40,0.17894114167406092
4398,gpt-4o,prompt1,40,0.06876790830945559
4399,gpt-4o,prompt1,40,0.213457732541702
4400,gpt-4o,prompt1,40,0.11579572446555819
4401,gpt-4o,prompt1,40,0.1262166405023548
4402,gpt-4o,prompt1,40,0.2362002567394095
4403,gpt-4o,prompt1,40,0.1801125703564728
4404,gpt-4o,prompt1,40,0.42188905547226385
4405,gpt-4o,prompt1,40,1.0205949656750573
4406,gpt-4o,prompt1,40,0.15073529411764705
4407,gpt-4o,prompt1,40,0.22559474979491387
4408,gpt-4o,prompt1,40,1.1309491798870663
4409,gpt-4o,prompt1,40,0.08275507581598561
4410,gpt-4o,prompt1,40,0.4159146841673503
4411,gpt-4o,prompt1,40,0.15762004175365343
4412,gpt-4o,prompt1,40,0.17891891891891892
4413,gpt-4o,prompt1,40,0.19459888800635425
4414,gpt-4o,prompt1,40,0.10781932977173385
4415,gpt-4o,prompt1,40,0.07679054885552547
4416,gpt-4o,prompt1,40,0.23947821806546887
4417,gpt-4o,prompt1,40,0.26061180934313494
4418,gpt-4o,prompt1,40,1.5653254972875226
4419,gpt-4o,prompt1,40,0.5202451302254323
4420,gpt-4o,prompt1,40,0.7464927393551563
4421,gpt-4o,prompt1,40,0.3652473541717942
4422,gpt-4o,prompt1,40,0.15108616060532096
4423,gpt-4o,prompt1,40,0.6347526458282058
4424,gpt-4o,prompt1,40,0.7555555555555555
4425,gpt-4o,prompt1,40,0.3635244892936254
4426,gpt-4o,prompt1,40,0.6638099902056807
4427,gpt-4o,prompt1,40,0.2953482648289441
4428,gpt-4o,prompt1,40,0.3435884814176717
4429,gpt-4o,prompt1,40,0.35072606448437116
4430,gpt-4o,prompt1,40,0.865716256610715
4431,gpt-4o,prompt1,40,0.47058823529411764
4432,gpt-4o,prompt1,40,0.7794732955943884
4433,gpt-4o,prompt1,40,0.6898843219296087
4434,gpt-4o,prompt1,40,0.8432192960866355
4435,gpt-4o,prompt1,40,0.41151858232832883
4436,gpt-4o,prompt1,40,0.28496223392080566
4437,gpt-4o,prompt1,40,0.2690130445483633
4438,gpt-4o,prompt1,40,0.3007629830174748
4439,gpt-4o,prompt1,40,0.4824021658872754
4440,gpt-4o,prompt1,40,0.629091804085651
4441,gpt-4o,prompt1,40,0.7125276888998278
4442,gpt-4o,prompt1,40,0.6957912872261875
4443,gpt-4o,prompt1,40,0.7949790794979079
4444,gpt-4o,prompt1,40,0.22201448936667445
4445,gpt-4o,prompt1,40,0.4772882903446702
4446,gpt-4o,prompt1,40,0.2377553531873
4447,gpt-4o,prompt1,40,0.2521489971346705
4448,gpt-4o,prompt1,40,0.5441720629047179
4449,gpt-4o,prompt1,40,0.20920502092050208
4450,gpt-4o,prompt1,40,0.8006399212404627
4451,gpt-4o,prompt1,40,0.3648058810016081
4452,gpt-4o,prompt1,40,0.12086575875486381
4453,gpt-4o,prompt1,40,0.0667464114832536
4454,gpt-4o,prompt1,40,0.04828585224529213
4455,gpt-4o,prompt1,40,0.09682968788400098
4456,gpt-4o,prompt1,40,0.14468658728375647
4457,gpt-4o,prompt1,40,0.051346589478983136
4458,gpt-4o,prompt1,40,0.2614904060687193
4459,gpt-4o,prompt1,40,0.06402142161635832
4460,gpt-4o,prompt1,40,0.1518987341772152
4461,gpt-4o,prompt1,40,0.13727729556875284
4462,gpt-4o,prompt1,40,0.2820396084680173
4463,gpt-4o,prompt1,40,0.1308816811329374
4464,gpt-4o,prompt1,40,0.2675527304247327
4465,gpt-4o,prompt1,40,0.1893918356012219
4466,gpt-4o,prompt1,40,0.2675426334917529
4467,gpt-4o,prompt1,40,0.054031815688425675
4468,gpt-4o,prompt1,40,0.09865982321072142
4469,gpt-4o,prompt1,40,0.2229957332135639
4470,gpt-4o,prompt1,40,0.17389047495458085
4471,gpt-4o,prompt1,40,0.20861022825772899
4472,gpt-4o,prompt1,40,0.09377526273241714
4473,gpt-4o,prompt1,40,0.18005212035062781
4474,gpt-4o,prompt1,40,0.09989567031820552
4475,gpt-4o,prompt1,40,0.27304550758459745
4476,gpt-4o,prompt1,40,0.16785128485511208
4477,gpt-4o,prompt1,40,0.3381940549635446
4478,gpt-4o,prompt1,40,0.22116402116402117
4479,gpt-4o,prompt1,40,0.22551374432879637
4480,gpt-4o,prompt1,40,0.18116151401329095
4481,gpt-4o,prompt1,40,0.3410190720182181
4482,gpt-4o,prompt1,40,0.22374547335747544
4483,gpt-4o,prompt1,40,0.18116151401329095
4484,gpt-4o,prompt1,40,0.19825759359547915
4485,gpt-4o,prompt1,40,0.3951898137231785
4486,gpt-4o,prompt1,40,0.10406885758998435
4487,gpt-4o,prompt2,2,0.10154905335628227
4488,gpt-4o,prompt2,2,0.04296160877513711
4489,gpt-4o,prompt2,2,0.06606217616580311
4490,gpt-4o,prompt2,2,0.10128055878928988
4491,gpt-4o,prompt2,2,0.3224607762180017
4492,gpt-4o,prompt2,2,0.08258381030253475
4493,gpt-4o,prompt2,2,0.055183287347260544
4494,gpt-4o,prompt2,2,0.1778682959945689
4495,gpt-4o,prompt2,2,0.060876308646762314
4496,gpt-4o,prompt2,2,0.15166374781085815
4497,gpt-4o,prompt2,2,0.02535211267605634
4498,gpt-4o,prompt2,2,0.019838056680161944
4499,gpt-4o,prompt2,2,0.0808349146110057
4500,gpt-4o,prompt2,2,0.19382571316920671
4501,gpt-4o,prompt2,2,0.10168134507606084
4502,gpt-4o,prompt2,2,0.044984076433121016
4503,gpt-4o,prompt2,2,0.11269276393831554
4504,gpt-4o,prompt2,2,0.02691844114102049
4505,gpt-4o,prompt2,2,0.08438335242458954
4506,gpt-4o,prompt2,2,0.04758159653952025
4507,gpt-4o,prompt2,2,0.04027386226339106
4508,gpt-4o,prompt2,2,0.014245014245014245
4509,gpt-4o,prompt2,2,0.023944805194805196
4510,gpt-4o,prompt2,2,0.12640755539411552
4511,gpt-4o,prompt2,2,0.1604071604071604
4512,gpt-4o,prompt2,2,0.011844938980617373
4513,gpt-4o,prompt2,2,0.06431317721076546
4514,gpt-4o,prompt2,2,0.028735632183908046
4515,gpt-4o,prompt2,2,0.12008353637312913
4516,gpt-4o,prompt2,2,0.20272227048942948
4517,gpt-4o,prompt2,2,0.1274928774928775
4518,gpt-4o,prompt2,2,0.04956896551724138
4519,gpt-4o,prompt2,2,0.04502881844380403
4520,gpt-4o,prompt2,2,0.05745895788722341
4521,gpt-4o,prompt2,2,0.040882778581765554
4522,gpt-4o,prompt2,2,0.0652327221438646
4523,gpt-4o,prompt2,2,0.033953997809419496
4524,gpt-4o,prompt2,2,0.2096069868995633
4525,gpt-4o,prompt2,2,0.029067706487061327
4526,gpt-4o,prompt2,2,0.13852813852813853
4527,gpt-4o,prompt2,2,0.06005490734385724
4528,gpt-4o,prompt2,2,0.060866451843895455
4529,gpt-4o,prompt2,2,0.035285815102328866
4530,gpt-4o,prompt2,2,0.05093555093555094
4531,gpt-4o,prompt2,2,0.06982288828337875
4532,gpt-4o,prompt2,2,0.01833213515456506
4533,gpt-4o,prompt2,2,0.030807365439093484
4534,gpt-4o,prompt2,2,0.019706198495163023
4535,gpt-4o,prompt2,2,0.07684529828109202
4536,gpt-4o,prompt2,2,0.01155651859877212
4537,gpt-4o,prompt2,2,0.1734567901234568
4538,gpt-4o,prompt2,2,0.03619909502262444
4539,gpt-4o,prompt2,2,0.006498194945848376
4540,gpt-4o,prompt2,2,0.18216710953646295
4541,gpt-4o,prompt2,2,0.07936507936507936
4542,gpt-4o,prompt2,2,0.07451471509079524
4543,gpt-4o,prompt2,2,0.04679883002924927
4544,gpt-4o,prompt2,2,0.052647783251231525
4545,gpt-4o,prompt2,2,0.014757779916586462
4546,gpt-4o,prompt2,2,0.05589860253493663
4547,gpt-4o,prompt2,2,0.08929128941617234
4548,gpt-4o,prompt2,2,0.07474813129671758
4549,gpt-4o,prompt2,2,0.08027299317517061
4550,gpt-4o,prompt2,2,0.07653543307086615
4551,gpt-4o,prompt2,2,0.0593090797921125
4552,gpt-4o,prompt2,2,0.08430843084308431
4553,gpt-4o,prompt2,2,0.027266962587190868
4554,gpt-4o,prompt2,2,0.12934676633084172
4555,gpt-4o,prompt2,2,0.08612284692882678
4556,gpt-4o,prompt2,2,0.08027299317517061
4557,gpt-4o,prompt2,2,0.06762028608582575
4558,gpt-4o,prompt2,2,0.025779758115849778
4559,gpt-4o,prompt2,2,0.05941807044410413
4560,gpt-4o,prompt2,2,0.09562398703403566
4561,gpt-4o,prompt2,2,0.04252017380509
4562,gpt-4o,prompt2,2,0.030126037503842608
4563,gpt-4o,prompt2,2,0.04801670146137787
4564,gpt-4o,prompt2,2,0.011367127496159755
4565,gpt-4o,prompt2,2,0.048715677590788306
4566,gpt-4o,prompt2,2,0.04649096831507255
4567,gpt-4o,prompt2,2,0.02771855010660981
4568,gpt-4o,prompt2,2,0.09146904835232522
4569,gpt-4o,prompt2,2,0.012285012285012284
4570,gpt-4o,prompt2,2,0.0015513496742165685
4571,gpt-4o,prompt2,2,0.019863438857852266
4572,gpt-4o,prompt2,2,1.0
4573,gpt-4o,prompt2,2,0.06451612903225806
4574,gpt-4o,prompt2,2,0.03806734992679356
4575,gpt-4o,prompt2,2,0.2131979695431472
4576,gpt-4o,prompt2,2,0.08802177858439202
4577,gpt-4o,prompt2,2,0.12971926427879962
4578,gpt-4o,prompt2,2,0.06583217431617988
4579,gpt-4o,prompt2,2,0.05647058823529412
4580,gpt-4o,prompt2,2,0.034451079467156635
4581,gpt-4o,prompt2,2,0.027014652014652016
4582,gpt-4o,prompt2,2,0.009790209790209791
4583,gpt-4o,prompt2,2,0.1482837528604119
4584,gpt-4o,prompt2,2,0.18348281016442453
4585,gpt-4o,prompt2,2,0.046806649168853895
4586,gpt-4o,prompt2,2,0.05493079584775087
4587,gpt-4o,prompt2,2,0.03624830086089714
4588,gpt-4o,prompt2,2,0.07246376811594203
4589,gpt-4o,prompt2,2,0.06960657155209685
4590,gpt-4o,prompt2,2,0.1026694045174538
4591,gpt-4o,prompt2,2,0.08966108966108965
4592,gpt-4o,prompt2,2,0.0594059405940594
4593,gpt-4o,prompt2,2,0.024553571428571428
4594,gpt-4o,prompt2,2,0.024619516562220233
4595,gpt-4o,prompt2,5,0.15728476821192053
4596,gpt-4o,prompt2,5,0.19122442929143196
4597,gpt-4o,prompt2,5,0.054652466367713
4598,gpt-4o,prompt2,5,0.04312056737588652
4599,gpt-4o,prompt2,5,0.12208465303771955
4600,gpt-4o,prompt2,5,0.07406387665198239
4601,gpt-4o,prompt2,5,0.12566560170394037
4602,gpt-4o,prompt2,5,0.10346872220575155
4603,gpt-4o,prompt2,5,0.08887088060507833
4604,gpt-4o,prompt2,5,0.09329285122826388
4605,gpt-4o,prompt2,5,0.2961335676625659
4606,gpt-4o,prompt2,5,0.039942938659058486
4607,gpt-4o,prompt2,5,0.03695150115473441
4608,gpt-4o,prompt2,5,0.11172873818788216
4609,gpt-4o,prompt2,5,0.06524249422632794
4610,gpt-4o,prompt2,5,0.039645134460770726
4611,gpt-4o,prompt2,5,0.04692737430167598
4612,gpt-4o,prompt2,5,0.28401406545847985
4613,gpt-4o,prompt2,5,0.12288249529443399
4614,gpt-4o,prompt2,5,0.14846796657381617
4615,gpt-4o,prompt2,5,0.17129400099157163
4616,gpt-4o,prompt2,5,0.11182582879762494
4617,gpt-4o,prompt2,5,0.04376189181842892
4618,gpt-4o,prompt2,5,0.06936572199730094
4619,gpt-4o,prompt2,5,0.08391070053887606
4620,gpt-4o,prompt2,5,0.12848551120831056
4621,gpt-4o,prompt2,5,0.03709765411893071
4622,gpt-4o,prompt2,5,0.13952899468219804
4623,gpt-4o,prompt2,5,0.061683220073183484
4624,gpt-4o,prompt2,5,0.19858490566037737
4625,gpt-4o,prompt2,5,0.06919231781110234
4626,gpt-4o,prompt2,5,0.07484120408726871
4627,gpt-4o,prompt2,5,0.04797843665768194
4628,gpt-4o,prompt2,5,0.14114832535885166
4629,gpt-4o,prompt2,5,0.18072289156626506
4630,gpt-4o,prompt2,5,0.03125
4631,gpt-4o,prompt2,5,0.08774373259052924
4632,gpt-4o,prompt2,5,0.04149715215622457
4633,gpt-4o,prompt2,5,0.02894593118514473
4634,gpt-4o,prompt2,5,0.051240992794235385
4635,gpt-4o,prompt2,5,0.12675324675324676
4636,gpt-4o,prompt2,5,0.010474090407938258
4637,gpt-4o,prompt2,5,1.0
4638,gpt-4o,prompt2,5,0.17366946778711484
4639,gpt-4o,prompt2,5,0.05366126327557295
4640,gpt-4o,prompt2,5,0.23839931885908897
4641,gpt-4o,prompt2,5,0.12646484375
4642,gpt-4o,prompt2,5,0.24033970276008493
4643,gpt-4o,prompt2,5,0.10010060362173039
4644,gpt-4o,prompt2,5,0.1046046046046046
4645,gpt-4o,prompt2,5,0.22586282219309742
4646,gpt-4o,prompt2,5,0.05218216318785579
4647,gpt-4o,prompt2,5,0.37144212523719167
4648,gpt-4o,prompt2,5,0.11441048034934498
4649,gpt-4o,prompt2,5,0.06643046944198405
4650,gpt-4o,prompt2,5,0.1127946127946128
4651,gpt-4o,prompt2,5,0.12017864393016646
4652,gpt-4o,prompt2,5,0.15824915824915825
4653,gpt-4o,prompt2,5,0.1678292983176036
4654,gpt-4o,prompt2,5,0.13276492082825822
4655,gpt-4o,prompt2,5,0.4468475073313783
4656,gpt-4o,prompt2,5,0.20474049856967716
4657,gpt-4o,prompt2,5,0.08997534921939195
4658,gpt-4o,prompt2,5,0.18700475435816163
4659,gpt-4o,prompt2,5,0.051840721262208865
4660,gpt-4o,prompt2,5,0.1389552748378286
4661,gpt-4o,prompt2,5,0.07131537242472266
4662,gpt-4o,prompt2,5,0.06066244882768887
4663,gpt-4o,prompt2,5,0.05824088748019018
4664,gpt-4o,prompt2,5,0.08345642540620384
4665,gpt-4o,prompt2,5,0.2102900552486188
4666,gpt-4o,prompt2,5,0.08844036697247706
4667,gpt-4o,prompt2,5,0.25277337559429475
4668,gpt-4o,prompt2,5,0.3620150187734668
4669,gpt-4o,prompt2,5,0.08606395578365575
4670,gpt-4o,prompt2,5,0.2056259904912837
4671,gpt-4o,prompt2,5,0.012910798122065728
4672,gpt-4o,prompt2,5,0.0446785325099891
4673,gpt-4o,prompt2,5,0.06316916488222699
4674,gpt-4o,prompt2,5,0.07118528610354223
4675,gpt-4o,prompt2,5,0.20087189805499664
4676,gpt-4o,prompt2,5,0.29058539529269767
4677,gpt-4o,prompt2,5,0.1696931747025673
4678,gpt-4o,prompt2,5,0.2765625
4679,gpt-4o,prompt2,5,0.032525314513654494
4680,gpt-4o,prompt2,5,0.009594552770040236
4681,gpt-4o,prompt2,5,0.09518348623853211
4682,gpt-4o,prompt2,5,0.05774896876841485
4683,gpt-4o,prompt2,5,0.021055667724257283
4684,gpt-4o,prompt2,5,0.04022503516174402
4685,gpt-4o,prompt2,5,0.0787424286126334
4686,gpt-4o,prompt2,5,0.03667685468185607
4687,gpt-4o,prompt2,5,0.07598447032723239
4688,gpt-4o,prompt2,5,0.23768628441525638
4689,gpt-4o,prompt2,5,0.0995096625324488
4690,gpt-4o,prompt2,5,0.06190346332151623
4691,gpt-4o,prompt2,5,0.14191980558930742
4692,gpt-4o,prompt2,5,0.05530915731802766
4693,gpt-4o,prompt2,5,0.20740933994260372
4694,gpt-4o,prompt2,5,0.17218888599008608
4695,gpt-4o,prompt2,5,0.12053222019306027
4696,gpt-4o,prompt2,5,0.18888599008609444
4697,gpt-4o,prompt2,5,0.20740933994260372
4698,gpt-4o,prompt2,5,0.17088442473258544
4699,gpt-4o,prompt2,5,0.1938429428645969
4700,gpt-4o,prompt2,5,0.2538691962056915
4701,gpt-4o,prompt2,5,0.15705713540307853
4702,gpt-4o,prompt2,5,0.150013044612575
4703,gpt-4o,prompt2,5,0.16592747195408297
4704,gpt-4o,prompt2,5,0.14114270806157056
4705,gpt-4o,prompt2,5,0.235006435006435
4706,gpt-4o,prompt2,5,0.1875815288285938
4707,gpt-4o,prompt2,5,0.35663970780067833
4708,gpt-4o,prompt2,5,0.16931907122358467
4709,gpt-4o,prompt2,5,0.11766240542655883
4710,gpt-4o,prompt2,5,0.12403300670448685
4711,gpt-4o,prompt2,10,0.08946980854197349
4712,gpt-4o,prompt2,10,0.12357142857142857
4713,gpt-4o,prompt2,10,0.2664285714285714
4714,gpt-4o,prompt2,10,0.18857142857142858
4715,gpt-4o,prompt2,10,0.18857142857142858
4716,gpt-4o,prompt2,10,0.3637640449438202
4717,gpt-4o,prompt2,10,0.09701492537313433
4718,gpt-4o,prompt2,10,0.04394426580921758
4719,gpt-4o,prompt2,10,0.21899164862356943
4720,gpt-4o,prompt2,10,0.16958151155527795
4721,gpt-4o,prompt2,10,0.26317651220374955
4722,gpt-4o,prompt2,10,0.20681963033779477
4723,gpt-4o,prompt2,10,0.09892857142857144
4724,gpt-4o,prompt2,10,0.09103307193999319
4725,gpt-4o,prompt2,10,0.17633637548891787
4726,gpt-4o,prompt2,10,0.07583115427717595
4727,gpt-4o,prompt2,10,0.05718511215183633
4728,gpt-4o,prompt2,10,0.17371013741249675
4729,gpt-4o,prompt2,10,0.14363494944257194
4730,gpt-4o,prompt2,10,0.05760197775030902
4731,gpt-4o,prompt2,10,1.5346750727449079
4732,gpt-4o,prompt2,10,1.0951792336217552
4733,gpt-4o,prompt2,10,1.603708281829419
4734,gpt-4o,prompt2,10,0.045776309579990564
4735,gpt-4o,prompt2,10,1.580023781212842
4736,gpt-4o,prompt2,10,1.6976514215080347
4737,gpt-4o,prompt2,10,0.15429769392033543
4738,gpt-4o,prompt2,10,0.06385457935213237
4739,gpt-4o,prompt2,10,0.19751583049196297
4740,gpt-4o,prompt2,10,0.08717253839205058
4741,gpt-4o,prompt2,10,0.29387852702056433
4742,gpt-4o,prompt2,10,1.5908529048207665
4743,gpt-4o,prompt2,10,0.12810457516339868
4744,gpt-4o,prompt2,10,1.5631046613896218
4745,gpt-4o,prompt2,10,0.41211974891356834
4746,gpt-4o,prompt2,10,1.483283375605257
4747,gpt-4o,prompt2,10,0.18697829716193656
4748,gpt-4o,prompt2,10,0.017253948967193195
4749,gpt-4o,prompt2,10,0.1750309023485785
4750,gpt-4o,prompt2,10,1.5776528460997892
4751,gpt-4o,prompt2,10,1.5316282256222882
4752,gpt-4o,prompt2,10,0.20936515083295812
4753,gpt-4o,prompt2,10,0.10073409461663947
4754,gpt-4o,prompt2,10,0.14609765474817377
4755,gpt-4o,prompt2,10,0.12213438735177866
4756,gpt-4o,prompt2,10,0.10442477876106195
4757,gpt-4o,prompt2,10,0.11690714021457639
4758,gpt-4o,prompt2,10,0.2958511050794882
4759,gpt-4o,prompt2,10,0.3241340467473951
4760,gpt-4o,prompt2,10,0.1251728907330567
4761,gpt-4o,prompt2,10,0.11678321678321678
4762,gpt-4o,prompt2,10,0.10228898426323318
4763,gpt-4o,prompt2,10,0.028087726048480186
4764,gpt-4o,prompt2,10,0.33751743375174337
4765,gpt-4o,prompt2,10,0.06543745480838756
4766,gpt-4o,prompt2,10,0.3180351380423091
4767,gpt-4o,prompt2,10,0.0965166908563135
4768,gpt-4o,prompt2,10,0.06721487307829818
4769,gpt-4o,prompt2,10,0.04326923076923077
4770,gpt-4o,prompt2,10,0.20518867924528303
4771,gpt-4o,prompt2,10,0.13292761050608584
4772,gpt-4o,prompt2,10,0.11419249592169657
4773,gpt-4o,prompt2,10,0.39414858645627876
4774,gpt-4o,prompt2,10,0.20494599204093233
4775,gpt-4o,prompt2,10,0.1212998712998713
4776,gpt-4o,prompt2,10,0.2265507941264609
4777,gpt-4o,prompt2,10,0.22119815668202766
4778,gpt-4o,prompt2,10,0.025741866285305684
4779,gpt-4o,prompt2,10,0.3035395066142295
4780,gpt-4o,prompt2,10,0.13784246575342465
4781,gpt-4o,prompt2,20,0.22212568780770345
4782,gpt-4o,prompt2,20,0.7558802565930149
4783,gpt-4o,prompt2,20,0.2105580693815988
4784,gpt-4o,prompt2,20,0.21471291866028708
4785,gpt-4o,prompt2,20,0.3788310762651461
4786,gpt-4o,prompt2,20,0.8269754768392371
4787,gpt-4o,prompt2,20,0.3648424543946932
4788,gpt-4o,prompt2,20,1.249465431218817
4789,gpt-4o,prompt2,20,0.8317890235210263
4790,gpt-4o,prompt2,20,0.33211121295447604
4791,gpt-4o,prompt2,20,0.10512737826507579
4792,gpt-4o,prompt2,20,0.5004837149306676
4793,gpt-4o,prompt2,20,0.9080941631731699
4794,gpt-4o,prompt2,20,0.8671396323766527
4795,gpt-4o,prompt2,20,0.7339567881328604
4796,gpt-4o,prompt2,20,0.3431151241534989
4797,gpt-4o,prompt2,20,0.534381745297564
4798,gpt-4o,prompt2,20,0.15713772024451636
4799,gpt-4o,prompt2,20,0.22176
4800,gpt-4o,prompt2,20,0.22588705647176413
4801,gpt-4o,prompt2,20,0.20565302144249512
4802,gpt-4o,prompt2,20,0.32326892109500804
4803,gpt-4o,prompt2,20,0.31101426307448493
4804,gpt-4o,prompt2,20,0.12420606916019761
4805,gpt-4o,prompt2,20,0.39260312944523473
4806,gpt-4o,prompt2,20,0.22361308677098152
4807,gpt-4o,prompt2,20,0.24943693693693694
4808,gpt-4o,prompt2,20,0.05106926268751995
4809,gpt-4o,prompt2,20,0.12701932214127337
4810,gpt-4o,prompt2,20,0.14228764182766024
4811,gpt-4o,prompt2,20,0.019096117122851686
4812,gpt-4o,prompt2,20,0.37463047567858104
4813,gpt-4o,prompt2,20,0.08532526475037822
4814,gpt-4o,prompt2,20,0.22030366180410837
4815,gpt-4o,prompt2,20,0.10461049284578697
4816,gpt-4o,prompt2,20,0.26730310262529833
4817,gpt-4o,prompt2,20,0.27609320140440474
4818,gpt-4o,prompt2,20,0.5285668688158315
4819,gpt-4o,prompt2,20,0.01685214626391097
4820,gpt-4o,prompt2,20,0.07138403990024937
4821,gpt-4o,prompt2,20,1.4387550200803212
4822,gpt-4o,prompt2,20,0.3826235093696763
4823,gpt-4o,prompt2,20,0.18013131601484442
4824,gpt-4o,prompt2,20,0.5421309192200557
4825,gpt-4o,prompt2,20,0.17140345736888368
4826,gpt-4o,prompt2,20,0.44790584977500864
4827,gpt-4o,prompt2,20,0.298050139275766
4828,gpt-4o,prompt2,20,0.2667702667702668
4829,gpt-4o,prompt2,20,0.08609693877551021
4830,gpt-4o,prompt2,20,0.13088189467123715
4831,gpt-4o,prompt2,20,0.34959349593495936
4832,gpt-4o,prompt2,20,0.36142061281337046
4833,gpt-4o,prompt2,20,0.2616885301042718
4834,gpt-4o,prompt2,20,0.368623676612127
4835,gpt-4o,prompt2,20,1.2812412636287391
4836,gpt-4o,prompt2,20,0.11878453038674033
4837,gpt-4o,prompt2,20,1.3460229031259672
4838,gpt-4o,prompt2,20,0.4285295840656122
4839,gpt-4o,prompt2,20,1.3678722710980775
4840,gpt-4o,prompt2,20,1.3604060913705585
4841,gpt-4o,prompt2,20,0.20468557336621454
4842,gpt-4o,prompt2,20,0.30992535250207354
4843,gpt-4o,prompt2,20,0.1733835894462163
4844,gpt-4o,prompt2,20,1.3905440414507773
4845,gpt-4o,prompt2,20,0.20332871012482662
4846,gpt-4o,prompt2,20,0.25321100917431194
4847,gpt-4o,prompt2,40,0.2100962941348118
4848,gpt-4o,prompt2,40,0.10008603383997705
4849,gpt-4o,prompt2,40,0.09293680297397769
4850,gpt-4o,prompt2,40,1.158356940509915
4851,gpt-4o,prompt2,40,0.2507561176794061
4852,gpt-4o,prompt2,40,0.17674648235003704
4853,gpt-4o,prompt2,40,0.18942926937597157
4854,gpt-4o,prompt2,40,0.4667284952469279
4855,gpt-4o,prompt2,40,0.9374430056538391
4856,gpt-4o,prompt2,40,0.5571463836089854
4857,gpt-4o,prompt2,40,1.2288323870649223
4858,gpt-4o,prompt2,40,0.5326918332099679
4859,gpt-4o,prompt2,40,0.29374288964732653
4860,gpt-4o,prompt2,40,0.21229326092322884
4861,gpt-4o,prompt2,40,0.19892610585527998
4862,gpt-4o,prompt2,40,0.23533853511200603
4863,gpt-4o,prompt2,40,0.2567441860465116
4864,gpt-4o,prompt2,40,0.18053375196232338
4865,gpt-4o,prompt2,40,0.6613012922239855
4866,gpt-4o,prompt2,40,0.16875981161695447
4867,gpt-4o,prompt2,40,0.25946491670873295
4868,gpt-4o,prompt2,40,0.3306090166095439
4869,gpt-4o,prompt2,40,0.41977011494252875
4870,gpt-4o,prompt2,40,0.23437911943052991
4871,gpt-4o,prompt2,40,0.3633364750235627
4872,gpt-4o,prompt2,40,0.2738290879211175
4873,gpt-4o,prompt2,40,1.1263948986563426
4874,gpt-4o,prompt2,40,0.2340119760479042
4875,gpt-4o,prompt2,40,0.7927761666227261
4876,gpt-4o,prompt2,40,0.2652255248389108
4877,gpt-4o,prompt2,40,0.5802469135802469
4878,gpt-4o,prompt2,40,0.39617863720073665
4879,gpt-4o,prompt2,40,0.25563063063063063
4880,gpt-4o,prompt2,40,0.40089262273562615
4881,gpt-4o,prompt2,40,0.3290566037735849
4882,gpt-4o,prompt2,40,0.1836985964048264
4883,gpt-4o,prompt2,40,0.7255470603743739
4884,gpt-4o,prompt2,40,0.21997503121098627
4885,gpt-4o,prompt2,40,0.5634146341463414
4886,gpt-4o,prompt2,40,1.3705346144370534
4887,gpt-4o,prompt2,40,0.3087960074859638
4888,gpt-4o,prompt2,40,0.1580826109127996
4889,gpt-4o,prompt2,40,0.3523302938196555
4890,gpt-4o,prompt2,40,0.20949510173323285
4891,gpt-4o,prompt2,40,1.242024782494068
4892,gpt-4o,prompt2,40,0.09247910863509749
4893,gpt-4o,prompt2,40,0.09872080088987764
4894,gpt-4o,prompt2,40,0.08066329398538505
4895,gpt-4o,prompt2,40,0.2609167344724708
4896,gpt-4o,prompt2,40,0.07138794084186575
4897,gpt-4o,prompt2,40,0.17001084598698482
4898,gpt-4o,prompt2,40,0.2744656917885264
4899,gpt-4o,prompt2,40,0.23644544431946007
4900,gpt-4o,prompt2,40,0.13848920863309352
4901,gpt-4o,prompt2,40,0.12373453318335208
4902,gpt-4o,prompt2,40,0.37682789651293586
4903,gpt-4o,prompt2,40,0.2834510811389424
4904,gpt-4o,prompt2,40,0.7726396917148363
4905,gpt-4o,prompt2,40,0.05523442517662171
4906,gpt-4o,prompt2,40,0.19632018209408195
4907,gpt-4o,prompt2,40,0.2849702380952381
4908,gpt-4o,prompt2,40,0.12994569433669512
4909,gpt-4o,prompt2,40,0.19066377782154817
4910,gpt-4o,prompt2,40,0.19610361806893598
4911,gpt-4o,prompt2,40,0.2896596017983301
4912,gpt-4o,prompt2,40,0.05768827354730439
4913,gpt-4o,prompt2,40,0.10640032613126783
4914,gpt-4o,prompt2,40,0.15924588848776575
4915,gpt-4o,prompt2,40,0.2581888246628131
4916,gpt-4o,prompt2,40,1.6375508456433312
4917,gpt-4o,prompt2,40,1.502247912652537
4918,gpt-4o,prompt2,40,0.611919473789117
4919,gpt-4o,prompt2,40,0.043859649122807015
4920,gpt-4o,prompt2,40,0.046242774566473986
4921,gpt-4o,prompt2,40,0.22350674373795762
4922,gpt-4o,prompt2,40,0.14170292106898694
4923,gpt-4o,prompt2,40,0.29597197898423816
4924,gpt-4o,prompt2,40,0.47719974309569685
4925,gpt-4o,prompt2,40,0.6189252836651681
4926,gpt-4o,prompt2,40,0.13445378151260504
4927,gpt-4o,prompt2,40,0.2795518207282913
4928,gpt-4o,prompt2,40,0.35681387157951777
4929,gpt-4o,prompt2,40,0.8624649859943978
4930,gpt-4o,prompt2,40,0.5753501400560224
4931,gpt-4o,prompt2,40,0.3697988426563792
4932,gpt-4o,prompt2,40,0.3378151260504202
4933,gpt-4o,prompt2,40,0.6777923784494087
4934,gpt-4o,prompt2,40,0.9492997198879551
4935,gpt-4o,prompt2,40,0.12929342492639842
4936,gpt-4o,prompt2,40,0.24617524339360222
4937,gpt-4o,prompt2,40,0.58442280945758
4938,gpt-4o,prompt2,40,0.47037552155771906
4939,gpt-4o,prompt2,40,0.3412847876124712
4940,gpt-4o,prompt2,40,0.4915254237288136
4941,gpt-4o,prompt2,40,0.10493343774471417
4942,gpt-4o,prompt2,40,0.4636953337518309
4943,gpt-4o,prompt2,40,0.4791797447164679
4944,gpt-4o,prompt2,40,0.3902730715567072
4945,gpt-4o,prompt2,40,0.9212676898544947
4946,gpt-4o,prompt2,40,1.0163444289415986
4947,gpt-4o,prompt2,40,0.09168825991628463
4948,gpt-4o,prompt2,40,1.1132967656515982
4949,gpt-4o,prompt2,40,0.9978070175438597
4950,gpt-4o,prompt2,40,0.3534449202024134
4951,gpt-4o,prompt2,40,0.07682119205298013
4952,gpt-4o,prompt2,40,0.33373205741626794
4953,gpt-4o,prompt2,40,0.031698564593301434
4954,gpt-4o,prompt2,40,1.1445374800637957
4955,gpt-4o,prompt2,40,0.10777988614800758
4956,gpt-4o,prompt2,40,0.14214513556618819
4957,gpt-4o,prompt2,40,0.31576877703499806
4958,gpt-4o,prompt3,2,0.11224018475750577
4959,gpt-4o,prompt3,2,0.1320754716981132
4960,gpt-4o,prompt3,2,0.15372670807453417
4961,gpt-4o,prompt3,2,0.12933753943217666
4962,gpt-4o,prompt3,2,0.14056939501779359
4963,gpt-4o,prompt3,2,0.05247670426679745
4964,gpt-4o,prompt3,2,0.14285714285714285
4965,gpt-4o,prompt3,2,0.016862544711292796
4966,gpt-4o,prompt3,2,0.0967741935483871
4967,gpt-4o,prompt3,2,0.0463664734730272
4968,gpt-4o,prompt3,2,0.01925722145804677
4969,gpt-4o,prompt3,2,0.10163796724065519
4970,gpt-4o,prompt3,2,0.11134191940174491
4971,gpt-4o,prompt3,2,0.1781512605042017
4972,gpt-4o,prompt3,2,0.10565684899485742
4973,gpt-4o,prompt3,2,0.008804448563484708
4974,gpt-4o,prompt3,2,0.08485639686684072
4975,gpt-4o,prompt3,2,0.034047919293820936
4976,gpt-4o,prompt3,2,0.44867549668874174
4977,gpt-4o,prompt3,2,0.04962779156327544
4978,gpt-4o,prompt3,2,0.04831124412141941
4979,gpt-4o,prompt3,2,0.07263922518159806
4980,gpt-4o,prompt3,2,0.07301331181928197
4981,gpt-4o,prompt3,2,0.041701417848206836
4982,gpt-4o,prompt3,2,0.10012947777298231
4983,gpt-4o,prompt3,2,0.03969912244045132
4984,gpt-4o,prompt3,2,0.09617373319544985
4985,gpt-4o,prompt3,2,0.04479089334323187
4986,gpt-4o,prompt3,2,0.021346886912325287
4987,gpt-4o,prompt3,2,0.023869984763839513
4988,gpt-4o,prompt3,2,0.03996003996003996
4989,gpt-4o,prompt3,2,0.04074534161490683
4990,gpt-4o,prompt3,2,0.03231462925851703
4991,gpt-4o,prompt3,2,0.323207171314741
4992,gpt-4o,prompt3,2,0.026183282980866064
4993,gpt-4o,prompt3,2,0.044938271604938275
4994,gpt-4o,prompt3,2,0.05238095238095238
4995,gpt-4o,prompt3,2,0.07395418326693227
4996,gpt-4o,prompt3,2,0.19375873311597577
4997,gpt-4o,prompt3,2,0.06764705882352941
4998,gpt-4o,prompt3,2,0.0469208211143695
4999,gpt-4o,prompt3,2,0.018065401326320604
5000,gpt-4o,prompt3,2,0.04538234626730202
5001,gpt-4o,prompt3,2,0.03687585890975721
5002,gpt-4o,prompt3,2,0.029840388619014575
5003,gpt-4o,prompt3,2,0.037219730941704034
5004,gpt-4o,prompt3,2,0.05565332160140783
5005,gpt-4o,prompt3,2,0.03376804843968328
5006,gpt-4o,prompt3,2,0.05154164749194662
5007,gpt-4o,prompt3,2,0.025005683109797682
5008,gpt-4o,prompt3,2,0.03558967201674808
5009,gpt-4o,prompt3,2,0.014845743446996056
5010,gpt-4o,prompt3,2,0.04040173476375257
5011,gpt-4o,prompt3,2,0.053362734288864386
5012,gpt-4o,prompt3,2,0.039619651347068144
5013,gpt-4o,prompt3,2,0.038192827200745225
5014,gpt-4o,prompt3,2,0.020305726671229752
5015,gpt-4o,prompt3,2,0.04202056325435852
5016,gpt-4o,prompt3,2,0.038164570924332675
5017,gpt-4o,prompt3,2,0.011179557380789414
5018,gpt-4o,prompt3,2,0.021446497832534793
5019,gpt-4o,prompt3,2,0.008172531214528945
5020,gpt-4o,prompt3,2,0.12429492344883158
5021,gpt-4o,prompt3,2,0.02104791759964174
5022,gpt-4o,prompt3,2,0.058797127468581685
5023,gpt-4o,prompt3,2,0.029444568369395494
5024,gpt-4o,prompt3,2,0.030524220305242204
5025,gpt-4o,prompt3,2,0.04091903719912473
5026,gpt-4o,prompt3,2,0.030013339261894176
5027,gpt-4o,prompt3,2,0.05360243055555555
5028,gpt-4o,prompt3,2,0.039964077233947015
5029,gpt-4o,prompt3,2,0.12977887993387063
5030,gpt-4o,prompt3,2,0.03245033112582781
5031,gpt-4o,prompt3,2,0.027418635755684352
5032,gpt-4o,prompt3,2,0.12093862815884476
5033,gpt-4o,prompt3,2,0.049653078924544666
5034,gpt-4o,prompt3,2,0.027436984162391254
5035,gpt-4o,prompt3,2,0.06695415342714481
5036,gpt-4o,prompt3,2,0.33647729765299406
5037,gpt-4o,prompt3,2,0.04540269221994068
5038,gpt-4o,prompt3,2,0.03486782133090246
5039,gpt-4o,prompt3,2,0.05640473627556512
5040,gpt-4o,prompt3,2,0.09371716747215801
5041,gpt-4o,prompt3,2,0.032236696842570106
5042,gpt-4o,prompt3,2,0.02888247056209731
5043,gpt-4o,prompt3,2,0.136694898562143
5044,gpt-4o,prompt3,2,0.020073344914109247
5045,gpt-4o,prompt3,2,0.034056316590563164
5046,gpt-4o,prompt3,2,0.02505299672383889
5047,gpt-4o,prompt3,2,0.09047292666209733
5048,gpt-4o,prompt3,2,0.05514109633473889
5049,gpt-4o,prompt3,2,0.025384101536406144
5050,gpt-4o,prompt3,2,0.06473915776241358
5051,gpt-4o,prompt3,2,0.03294573643410853
5052,gpt-4o,prompt3,2,0.04861773117254528
5053,gpt-4o,prompt3,2,0.013231888852133642
5054,gpt-4o,prompt3,2,0.015151515151515152
5055,gpt-4o,prompt3,2,0.11198945981554677
5056,gpt-4o,prompt3,2,0.011348005502063274
5057,gpt-4o,prompt3,2,0.007251381215469613
5058,gpt-4o,prompt3,2,0.08670886075949367
5059,gpt-4o,prompt3,2,0.028658125421443022
5060,gpt-4o,prompt3,2,0.017364657814096015
5061,gpt-4o,prompt3,2,0.011643835616438357
5062,gpt-4o,prompt3,2,0.034782608695652174
5063,gpt-4o,prompt3,2,0.037037037037037035
5064,gpt-4o,prompt3,2,0.024024024024024024
5065,gpt-4o,prompt3,2,0.4340109712810584
5066,gpt-4o,prompt3,5,0.19155030433225922
5067,gpt-4o,prompt3,5,0.08208208208208208
5068,gpt-4o,prompt3,5,0.06644295302013423
5069,gpt-4o,prompt3,5,0.0930764206401045
5070,gpt-4o,prompt3,5,0.04514363885088919
5071,gpt-4o,prompt3,5,0.08877284595300261
5072,gpt-4o,prompt3,5,0.06235254465790361
5073,gpt-4o,prompt3,5,0.06806806806806807
5074,gpt-4o,prompt3,5,0.09912536443148688
5075,gpt-4o,prompt3,5,0.07119095143047238
5076,gpt-4o,prompt3,5,0.14444788122486854
5077,gpt-4o,prompt3,5,0.18152524167561762
5078,gpt-4o,prompt3,5,0.039876246132691646
5079,gpt-4o,prompt3,5,0.04807364473235595
5080,gpt-4o,prompt3,5,0.1405035747590923
5081,gpt-4o,prompt3,5,0.13585389298301825
5082,gpt-4o,prompt3,5,0.06987629555332665
5083,gpt-4o,prompt3,5,0.12334801762114538
5084,gpt-4o,prompt3,5,0.11243556701030928
5085,gpt-4o,prompt3,5,0.06056527590847914
5086,gpt-4o,prompt3,5,0.04661602209944751
5087,gpt-4o,prompt3,5,0.026159748866410884
5088,gpt-4o,prompt3,5,0.05259586019681031
5089,gpt-4o,prompt3,5,0.05611899932386748
5090,gpt-4o,prompt3,5,0.04349315068493151
5091,gpt-4o,prompt3,5,0.06364251861882193
5092,gpt-4o,prompt3,5,0.028188865398167725
5093,gpt-4o,prompt3,5,0.0042796005706134095
5094,gpt-4o,prompt3,5,0.048713550600343054
5095,gpt-4o,prompt3,5,0.11775938892425207
5096,gpt-4o,prompt3,5,0.05257801899592944
5097,gpt-4o,prompt3,5,0.04283755997258396
5098,gpt-4o,prompt3,5,0.059201623815967525
5099,gpt-4o,prompt3,5,0.20515574650912996
5100,gpt-4o,prompt3,5,0.08578912901113293
5101,gpt-4o,prompt3,5,0.09903225806451613
5102,gpt-4o,prompt3,5,0.13498030791263874
5103,gpt-4o,prompt3,5,0.10032786885245902
5104,gpt-4o,prompt3,5,0.11601675797615212
5105,gpt-4o,prompt3,5,0.20614159795280068
5106,gpt-4o,prompt3,5,0.06622073578595318
5107,gpt-4o,prompt3,5,0.07211698238617481
5108,gpt-4o,prompt3,5,0.12180936995153473
5109,gpt-4o,prompt3,5,0.06056527590847914
5110,gpt-4o,prompt3,5,0.08272181454302868
5111,gpt-4o,prompt3,5,0.04022000687521485
5112,gpt-4o,prompt3,5,0.04514363885088919
5113,gpt-4o,prompt3,5,0.07368071689346167
5114,gpt-4o,prompt3,5,0.06467828418230563
5115,gpt-4o,prompt3,5,0.040865384615384616
5116,gpt-4o,prompt3,5,0.0979498861047836
5117,gpt-4o,prompt3,5,0.0244926522043387
5118,gpt-4o,prompt3,5,0.018277680140597538
5119,gpt-4o,prompt3,5,0.09802012333657903
5120,gpt-4o,prompt3,5,0.04481696886760178
5121,gpt-4o,prompt3,5,0.05832771409305462
5122,gpt-4o,prompt3,5,0.09598214285714286
5123,gpt-4o,prompt3,5,0.1568683682248351
5124,gpt-4o,prompt3,5,1.0367755222124153
5125,gpt-4o,prompt3,5,0.19572368421052633
5126,gpt-4o,prompt3,5,0.031352057478772045
5127,gpt-4o,prompt3,5,0.0478330658105939
5128,gpt-4o,prompt3,5,0.2918607837763771
5129,gpt-4o,prompt3,5,0.07030812324929972
5130,gpt-4o,prompt3,5,0.11204557786218122
5131,gpt-4o,prompt3,5,0.08335696058973632
5132,gpt-4o,prompt3,5,0.03517441860465116
5133,gpt-4o,prompt3,5,0.5777385159010601
5134,gpt-4o,prompt3,5,0.08006863025450386
5135,gpt-4o,prompt3,5,0.03433226651149258
5136,gpt-4o,prompt3,5,0.05977337110481586
5137,gpt-4o,prompt3,5,0.03545480964835804
5138,gpt-4o,prompt3,5,0.06545247581104155
5139,gpt-4o,prompt3,5,0.07497212931995541
5140,gpt-4o,prompt3,5,0.057637705848949464
5141,gpt-4o,prompt3,5,0.041859122401847575
5142,gpt-4o,prompt3,5,0.08243011979463777
5143,gpt-4o,prompt3,5,0.05431956082057209
5144,gpt-4o,prompt3,5,0.17807816632383192
5145,gpt-4o,prompt3,5,0.07295081967213114
5146,gpt-4o,prompt3,5,0.058394160583941604
5147,gpt-4o,prompt3,5,0.09163745618427642
5148,gpt-4o,prompt3,5,0.1609353507565337
5149,gpt-4o,prompt3,5,0.0273224043715847
5150,gpt-4o,prompt3,5,0.03715846994535519
5151,gpt-4o,prompt3,5,0.06024423337856174
5152,gpt-4o,prompt3,5,0.08042965679853288
5153,gpt-4o,prompt3,5,0.05518169582772544
5154,gpt-4o,prompt3,5,0.0632506004803843
5155,gpt-4o,prompt3,5,0.06852589641434263
5156,gpt-4o,prompt3,5,0.0015923566878980893
5157,gpt-4o,prompt3,5,0.2101412714429869
5158,gpt-4o,prompt3,5,0.11303594629709832
5159,gpt-4o,prompt3,5,0.07166528583264292
5160,gpt-4o,prompt3,5,0.07319078947368421
5161,gpt-4o,prompt3,5,0.08640120210368145
5162,gpt-4o,prompt3,5,0.07913669064748201
5163,gpt-4o,prompt3,5,0.10912476722532588
5164,gpt-4o,prompt3,5,0.10569105691056911
5165,gpt-4o,prompt3,5,0.07429015947102295
5166,gpt-4o,prompt3,5,0.14915503306392358
5167,gpt-4o,prompt3,5,0.5319617927994122
5168,gpt-4o,prompt3,5,0.06605113636363637
5169,gpt-4o,prompt3,5,0.05706234589644241
5170,gpt-4o,prompt3,5,0.03862660944206009
5171,gpt-4o,prompt3,5,0.05619146722164412
5172,gpt-4o,prompt3,5,0.7042993107975057
5173,gpt-4o,prompt3,5,0.19601542416452442
5174,gpt-4o,prompt3,5,0.06944444444444445
5175,gpt-4o,prompt3,5,0.037001287001287
5176,gpt-4o,prompt3,5,0.05507246376811594
5177,gpt-4o,prompt3,5,0.015867875647668395
5178,gpt-4o,prompt3,5,0.21095977193538168
5179,gpt-4o,prompt3,10,0.1408256880733945
5180,gpt-4o,prompt3,10,0.18181818181818182
5181,gpt-4o,prompt3,10,0.0619647355163728
5182,gpt-4o,prompt3,10,0.047910295616717634
5183,gpt-4o,prompt3,10,0.2741865509761388
5184,gpt-4o,prompt3,10,0.08583899127061105
5185,gpt-4o,prompt3,10,0.13848144952545297
5186,gpt-4o,prompt3,10,0.1360417443160641
5187,gpt-4o,prompt3,10,0.666527021365731
5188,gpt-4o,prompt3,10,0.03612409689757756
5189,gpt-4o,prompt3,10,0.16226960607155763
5190,gpt-4o,prompt3,10,0.06607574536663981
5191,gpt-4o,prompt3,10,0.07390300230946882
5192,gpt-4o,prompt3,10,0.19205729166666666
5193,gpt-4o,prompt3,10,0.0477326968973747
5194,gpt-4o,prompt3,10,0.18504672897196262
5195,gpt-4o,prompt3,10,0.07214953271028038
5196,gpt-4o,prompt3,10,0.0547244094488189
5197,gpt-4o,prompt3,10,0.00963855421686747
5198,gpt-4o,prompt3,10,0.05259117082533589
5199,gpt-4o,prompt3,10,0.3150937596065171
5200,gpt-4o,prompt3,10,0.04391371340523883
5201,gpt-4o,prompt3,10,0.056813819577735125
5202,gpt-4o,prompt3,10,0.1294282707821817
5203,gpt-4o,prompt3,10,0.12248186946011282
5204,gpt-4o,prompt3,10,0.11305970149253732
5205,gpt-4o,prompt3,10,0.2143066549399003
5206,gpt-4o,prompt3,10,0.10457734714333444
5207,gpt-4o,prompt3,10,0.14743380189604446
5208,gpt-4o,prompt3,10,0.14410905550146055
5209,gpt-4o,prompt3,10,0.18627154520713637
5210,gpt-4o,prompt3,10,0.07584177835894083
5211,gpt-4o,prompt3,10,0.109979633401222
5212,gpt-4o,prompt3,10,0.04525593008739076
5213,gpt-4o,prompt3,10,0.2700228832951945
5214,gpt-4o,prompt3,10,0.09070584477802619
5215,gpt-4o,prompt3,10,0.04757403906742281
5216,gpt-4o,prompt3,10,0.22482269503546098
5217,gpt-4o,prompt3,10,0.11411411411411411
5218,gpt-4o,prompt3,10,0.06376195536663125
5219,gpt-4o,prompt3,10,0.3452338450553374
5220,gpt-4o,prompt3,10,0.11163970821439899
5221,gpt-4o,prompt3,10,0.16648850881881347
5222,gpt-4o,prompt3,10,0.08388577256501785
5223,gpt-4o,prompt3,10,0.11606941627225603
5224,gpt-4o,prompt3,10,0.025851354710415112
5225,gpt-4o,prompt3,10,0.11040285568587456
5226,gpt-4o,prompt3,10,0.21137174910759818
5227,gpt-4o,prompt3,10,0.1306122448979592
5228,gpt-4o,prompt3,10,0.02481012658227848
5229,gpt-4o,prompt3,10,0.17137314076309548
5230,gpt-4o,prompt3,10,0.16941285681132515
5231,gpt-4o,prompt3,10,0.08145712117379206
5232,gpt-4o,prompt3,10,0.007729966503478485
5233,gpt-4o,prompt3,10,0.027622909275215407
5234,gpt-4o,prompt3,10,0.19081515499425947
5235,gpt-4o,prompt3,10,0.0709524833369168
5236,gpt-4o,prompt3,10,0.4957171095980672
5237,gpt-4o,prompt3,10,0.41997703788748564
5238,gpt-4o,prompt3,10,0.610651974288338
5239,gpt-4o,prompt3,10,0.006161570059333638
5240,gpt-4o,prompt3,10,0.025290957923008058
5241,gpt-4o,prompt3,20,0.20667903525046383
5242,gpt-4o,prompt3,20,0.22523191094619666
5243,gpt-4o,prompt3,20,0.45371428571428574
5244,gpt-4o,prompt3,20,0.3211189913317573
5245,gpt-4o,prompt3,20,0.3944990176817289
5246,gpt-4o,prompt3,20,0.3116627265563436
5247,gpt-4o,prompt3,20,0.21129466000768343
5248,gpt-4o,prompt3,20,0.314252785247791
5249,gpt-4o,prompt3,20,0.28582404917403
5250,gpt-4o,prompt3,20,0.3699593044765076
5251,gpt-4o,prompt3,20,0.24433346139070303
5252,gpt-4o,prompt3,20,0.34392523364485983
5253,gpt-4o,prompt3,20,0.33428981348637016
5254,gpt-4o,prompt3,20,0.669187767181848
5255,gpt-4o,prompt3,20,0.06527977044476327
5256,gpt-4o,prompt3,20,0.1148036253776435
5257,gpt-4o,prompt3,20,0.143722652305621
5258,gpt-4o,prompt3,20,0.6690249154106429
5259,gpt-4o,prompt3,20,0.16758241758241757
5260,gpt-4o,prompt3,20,0.19993712668972022
5261,gpt-4o,prompt3,20,0.09483960948396095
5262,gpt-4o,prompt3,20,0.2698744769874477
5263,gpt-4o,prompt3,20,0.219811320754717
5264,gpt-4o,prompt3,20,0.10247026532479414
5265,gpt-4o,prompt3,20,0.06407035175879397
5266,gpt-4o,prompt3,20,0.09576242909576244
5267,gpt-4o,prompt3,20,0.19011290814769607
5268,gpt-4o,prompt3,20,0.31404743289027887
5269,gpt-4o,prompt3,20,0.07854406130268199
5270,gpt-4o,prompt3,20,0.140807962529274
5271,gpt-4o,prompt3,20,0.1670886075949367
5272,gpt-4o,prompt3,20,0.09476439790575916
5273,gpt-4o,prompt3,20,0.16759480243967118
5274,gpt-4o,prompt3,20,0.41446872645064053
5275,gpt-4o,prompt3,20,0.22117105599590897
5276,gpt-4o,prompt3,20,0.09330940784414253
5277,gpt-4o,prompt3,20,0.16678631251495574
5278,gpt-4o,prompt3,20,0.15745721271393642
5279,gpt-4o,prompt3,20,0.12475149105367793
5280,gpt-4o,prompt3,20,0.3239329268292683
5281,gpt-4o,prompt3,20,0.8297172912557528
5282,gpt-4o,prompt3,20,0.10912343470483005
5283,gpt-4o,prompt3,20,0.2031400966183575
5284,gpt-4o,prompt3,20,0.21002494896801996
5285,gpt-4o,prompt3,20,0.20436308926780342
5286,gpt-4o,prompt3,20,0.2119487908961593
5287,gpt-4o,prompt3,20,0.11856721831784175
5288,gpt-4o,prompt3,20,0.10260014054813774
5289,gpt-4o,prompt3,20,0.26673684210526316
5290,gpt-4o,prompt3,20,0.2091824783321621
5291,gpt-4o,prompt3,20,0.24642773483251346
5292,gpt-4o,prompt3,20,0.2513249651324965
5293,gpt-4o,prompt3,20,0.7476837554045708
5294,gpt-4o,prompt3,20,0.41815935762816553
5295,gpt-4o,prompt3,20,0.30273197144966774
5296,gpt-4o,prompt3,20,0.0983004134129536
5297,gpt-4o,prompt3,20,0.12256205673758866
5298,gpt-4o,prompt3,20,0.30895390070921985
5299,gpt-4o,prompt3,20,0.5347960992907801
5300,gpt-4o,prompt3,20,0.5223847517730497
5301,gpt-4o,prompt3,20,0.2367642222952976
5302,gpt-4o,prompt3,20,0.1624413145539906
5303,gpt-4o,prompt3,20,0.18993952721275426
5304,gpt-4o,prompt3,20,0.04261130838568697
5305,gpt-4o,prompt3,20,0.5514018691588785
5306,gpt-4o,prompt3,20,0.26882902693787797
5307,gpt-4o,prompt3,20,0.5010995052226498
5308,gpt-4o,prompt3,20,0.07080350039777247
5309,gpt-4o,prompt3,20,0.3394722374931281
5310,gpt-4o,prompt3,20,0.1998379692141507
5311,gpt-4o,prompt3,20,0.10581264108352144
5312,gpt-4o,prompt3,20,0.30329725648124845
5313,gpt-4o,prompt3,20,0.06241174809375882
5314,gpt-4o,prompt3,20,0.5687658853431234
5315,gpt-4o,prompt3,20,0.20714684533780012
5316,gpt-4o,prompt3,20,0.20220276757977973
5317,gpt-4o,prompt3,20,0.11813875731401505
5318,gpt-4o,prompt3,20,0.2790886899918633
5319,gpt-4o,prompt3,20,0.1417678621858232
5320,gpt-4o,prompt3,20,0.25644055778775704
5321,gpt-4o,prompt3,20,0.05817565659418243
5322,gpt-4o,prompt3,20,0.14471140568903618
5323,gpt-4o,prompt3,20,0.10929116068907088
5324,gpt-4o,prompt3,20,0.05845806269415419
5325,gpt-4o,prompt3,20,0.28833662807116633
5326,gpt-4o,prompt3,20,0.27370916754478397
5327,gpt-4o,prompt3,20,0.37287692709694276
5328,gpt-4o,prompt3,20,0.08064124362399806
5329,gpt-4o,prompt3,20,0.03272820250575301
5330,gpt-4o,prompt3,20,0.5576923076923077
5331,gpt-4o,prompt3,20,0.13935054973152647
5332,gpt-4o,prompt3,20,0.0984402965993352
5333,gpt-4o,prompt3,20,0.06661581489956776
5334,gpt-4o,prompt3,20,0.10975012248897599
5335,gpt-4o,prompt3,20,0.5796933085501859
5336,gpt-4o,prompt3,40,0.9112165367671976
5337,gpt-4o,prompt3,40,0.2834331337325349
5338,gpt-4o,prompt3,40,0.24665503199534614
5339,gpt-4o,prompt3,40,0.7569331158238173
5340,gpt-4o,prompt3,40,1.527039413382218
5341,gpt-4o,prompt3,40,0.21557853910795088
5342,gpt-4o,prompt3,40,0.8718770019218449
5343,gpt-4o,prompt3,40,0.6101243339253997
5344,gpt-4o,prompt3,40,0.135101789019124
5345,gpt-4o,prompt3,40,0.26958667489204197
5346,gpt-4o,prompt3,40,0.2742409402546523
5347,gpt-4o,prompt3,40,1.1317335945151812
5348,gpt-4o,prompt3,40,0.9287463271302644
5349,gpt-4o,prompt3,40,0.8707149853085211
5350,gpt-4o,prompt3,40,0.8562683643486778
5351,gpt-4o,prompt3,40,0.8552889324191969
5352,gpt-4o,prompt3,40,0.3856513222331048
5353,gpt-4o,prompt3,40,0.3403525954946131
5354,gpt-4o,prompt3,40,0.8650832517140059
5355,gpt-4o,prompt3,40,0.4843290891283056
5356,gpt-4o,prompt3,40,0.1776271186440678
5357,gpt-4o,prompt3,40,0.3817335945151812
5358,gpt-4o,prompt3,40,1.0213026444662097
5359,gpt-4o,prompt3,40,0.5428501469147894
5360,gpt-4o,prompt3,40,0.6182664054848188
5361,gpt-4o,prompt3,40,0.40450538687561216
5362,gpt-4o,prompt3,40,0.571743388834476
5363,gpt-4o,prompt3,40,0.1429004854368932
5364,gpt-4o,prompt3,40,0.29924760601915185
5365,gpt-4o,prompt3,40,0.22070990125433682
5366,gpt-4o,prompt3,40,1.2786971368531652
5367,gpt-4o,prompt3,40,0.11252399232245681
5368,gpt-4o,prompt3,40,0.18115622241835835
5369,gpt-4o,prompt3,40,0.8413448909902811
5370,gpt-4o,prompt3,40,1.1040189125295508
5371,gpt-4o,prompt3,40,0.3127649552520019
5372,gpt-4o,prompt3,40,0.48200682952456003
5373,gpt-4o,prompt3,40,0.32177567638560545
5374,gpt-4o,prompt3,40,0.12864941846665084
5375,gpt-4o,prompt3,40,0.13039332538736592
5376,gpt-4o,prompt3,40,0.41868777125351037
5377,gpt-4o,prompt3,40,0.3539325842696629
5378,gpt-4o,prompt3,40,0.9954068241469817
5379,gpt-4o,prompt3,40,0.07780179067613462
5380,gpt-4o,prompt3,40,0.11659574468085106
5381,gpt-4o,prompt3,40,0.1863986784140969
5382,gpt-4o,prompt3,40,0.561398678414097
5383,gpt-4o,prompt3,40,0.28505809240745744
5384,gpt-4o,prompt3,40,0.45784477945281965
5385,gpt-4o,prompt3,40,0.27639484978540774
5386,gpt-4o,prompt3,40,0.6162411732753938
5387,gpt-4o,prompt3,40,0.25830258302583026
5388,gpt-4o,prompt3,40,0.2857534246575342
5389,gpt-4o,prompt3,40,0.19068493150684931
5390,gpt-4o,prompt3,40,0.363013698630137
5391,gpt-4o,prompt3,40,0.4852054794520548
5392,gpt-4o,prompt3,40,0.5647681451612904
5393,gpt-4o,prompt3,40,0.16741196198993852
5394,gpt-4o,prompt3,40,1.2316155182397222
5395,gpt-4o,prompt3,40,0.1479706877113867
5396,gpt-4o,prompt3,40,0.2417952314165498
5397,gpt-4o,prompt3,40,0.23656207366984994
5398,gpt-4o,prompt3,40,0.13099219620958752
5399,gpt-4o,prompt3,40,0.18767048554282598
5400,gpt-4o,prompt3,40,0.1322175732217573
5401,gpt-4o,prompt3,40,0.10042075736325386
5402,gpt-4o,prompt3,40,1.2057746175393234
5403,gpt-4o,prompt3,40,0.22996158770806657
5404,gpt-4o,prompt3,40,0.1679144385026738
5405,gpt-4o,prompt3,40,0.15951417004048582
5406,gpt-4o,prompt3,40,0.29395296752519595
5407,gpt-4o,prompt3,40,1.1722267426091673
5408,gpt-4o,prompt3,40,0.2115882048629074
5409,gpt-4o,prompt3,40,0.12077562326869806
5410,gpt-4o,prompt3,40,0.2897289231534444
5411,gpt-4o,prompt3,40,0.5015880217785844
5412,gpt-4o,prompt3,40,1.1960946094609461
5413,gpt-4o,prompt3,40,0.23582645727974447
5414,gpt-4o,prompt3,40,0.15299640983153825
5415,gpt-4o,prompt3,40,1.2381307481978623
5416,gpt-4o,prompt4,2,0.07336210278540604
5417,gpt-4o,prompt4,2,0.0709433962264151
5418,gpt-4o,prompt4,2,0.02784134248665141
5419,gpt-4o,prompt4,2,0.061828952239911146
5420,gpt-4o,prompt4,2,0.04788011695906433
5421,gpt-4o,prompt4,2,0.0530437878248487
5422,gpt-4o,prompt4,2,0.057665260196905765
5423,gpt-4o,prompt4,2,0.029098651525904896
5424,gpt-4o,prompt4,2,0.0629865534324133
5425,gpt-4o,prompt4,2,0.18837140314446751
5426,gpt-4o,prompt4,2,0.04
5427,gpt-4o,prompt4,2,0.047021943573667714
5428,gpt-4o,prompt4,2,0.04491017964071856
5429,gpt-4o,prompt4,2,0.002432244614315497
5430,gpt-4o,prompt4,2,0.03657718120805369
5431,gpt-4o,prompt4,2,0.03365870077415012
5432,gpt-4o,prompt4,2,0.027109454422229753
5433,gpt-4o,prompt4,2,0.015432098765432098
5434,gpt-4o,prompt4,2,0.03283582089552239
5435,gpt-4o,prompt4,2,0.035395302679457494
5436,gpt-4o,prompt4,2,0.049983771502758845
5437,gpt-4o,prompt4,2,0.007881773399014778
5438,gpt-4o,prompt4,2,0.010150622134905042
5439,gpt-4o,prompt4,2,0.026722472633612365
5440,gpt-4o,prompt4,2,0.059720062208398136
5441,gpt-4o,prompt4,2,0.07211379424412835
5442,gpt-4o,prompt4,2,0.05334190231362468
5443,gpt-4o,prompt4,2,0.025781501772478246
5444,gpt-4o,prompt4,2,0.03490627020038785
5445,gpt-4o,prompt4,2,0.022315653298835704
5446,gpt-4o,prompt4,2,0.05771643663739021
5447,gpt-4o,prompt4,2,0.06234491315136476
5448,gpt-4o,prompt4,2,0.04161290322580645
5449,gpt-4o,prompt4,2,0.04398447606727038
5450,gpt-4o,prompt4,2,0.11147058823529411
5451,gpt-4o,prompt4,2,0.1227106227106227
5452,gpt-4o,prompt4,2,0.0559748427672956
5453,gpt-4o,prompt4,2,0.1394819242812411
5454,gpt-4o,prompt4,2,0.03356777493606138
5455,gpt-4o,prompt4,2,0.044818817546090274
5456,gpt-4o,prompt4,2,0.013779527559055118
5457,gpt-4o,prompt4,2,0.048772813089993705
5458,gpt-4o,prompt4,2,0.04219409282700422
5459,gpt-4o,prompt4,2,0.013526266121421831
5460,gpt-4o,prompt4,2,0.02465331278890601
5461,gpt-4o,prompt4,2,0.0036979969183359015
5462,gpt-4o,prompt4,2,0.031427716252618976
5463,gpt-4o,prompt4,2,0.10973936899862825
5464,gpt-4o,prompt4,2,0.04992526158445441
5465,gpt-4o,prompt4,2,0.052554744525547446
5466,gpt-4o,prompt4,2,0.08591549295774648
5467,gpt-4o,prompt4,2,0.053110328638497656
5468,gpt-4o,prompt4,2,0.19894707675256304
5469,gpt-4o,prompt4,2,0.0711864406779661
5470,gpt-4o,prompt4,2,0.05855161787365177
5471,gpt-4o,prompt4,2,0.05458515283842795
5472,gpt-4o,prompt4,2,0.012937835279267907
5473,gpt-4o,prompt4,2,0.17277200656096228
5474,gpt-4o,prompt4,2,0.042323138708680874
5475,gpt-4o,prompt4,2,0.08717948717948718
5476,gpt-4o,prompt4,2,0.032247765006385695
5477,gpt-4o,prompt4,2,0.023081721771678103
5478,gpt-4o,prompt4,2,0.09533988884138521
5479,gpt-4o,prompt4,2,0.16714490674318508
5480,gpt-4o,prompt4,2,0.09324009324009325
5481,gpt-4o,prompt4,2,0.04062616474096161
5482,gpt-4o,prompt4,2,0.03955223880597015
5483,gpt-4o,prompt4,2,0.10513274336283186
5484,gpt-4o,prompt4,2,0.030873493975903613
5485,gpt-4o,prompt4,2,0.04484304932735426
5486,gpt-4o,prompt4,2,0.07906976744186046
5487,gpt-4o,prompt4,2,0.13557522123893806
5488,gpt-4o,prompt4,2,0.06644270250093319
5489,gpt-4o,prompt4,2,0.017341040462427744
5490,gpt-4o,prompt4,2,0.11942554799697656
5491,gpt-4o,prompt4,2,0.03919372900335946
5492,gpt-4o,prompt4,2,0.05559701492537313
5493,gpt-4o,prompt4,2,0.04983388704318937
5494,gpt-4o,prompt4,2,0.04207920792079208
5495,gpt-4o,prompt4,2,0.07686832740213523
5496,gpt-4o,prompt4,2,0.047134621905730756
5497,gpt-4o,prompt4,2,0.05006811989100817
5498,gpt-4o,prompt4,2,0.3498220640569395
5499,gpt-4o,prompt4,2,0.039972668261018106
5500,gpt-4o,prompt4,2,0.04594112399643176
5501,gpt-4o,prompt4,2,0.3287981859410431
5502,gpt-4o,prompt4,2,0.3203971119133574
5503,gpt-4o,prompt4,2,0.33946188340807176
5504,gpt-4o,prompt4,2,0.043422184006878764
5505,gpt-4o,prompt4,2,0.05787917194761301
5506,gpt-4o,prompt4,2,0.07714641227706345
5507,gpt-4o,prompt4,2,0.03211561621838619
5508,gpt-4o,prompt4,2,0.03777335984095427
5509,gpt-4o,prompt4,2,0.06403940886699508
5510,gpt-4o,prompt4,2,0.08114116339384958
5511,gpt-4o,prompt4,2,0.10716845878136201
5512,gpt-4o,prompt4,2,1.6720430107526882
5513,gpt-4o,prompt4,2,0.517921146953405
5514,gpt-4o,prompt4,2,0.1139022711631108
5515,gpt-4o,prompt4,2,0.018243243243243244
5516,gpt-4o,prompt4,2,0.15890014471780028
5517,gpt-4o,prompt4,2,0.047853162897410685
5518,gpt-4o,prompt4,2,0.09987236758136567
5519,gpt-4o,prompt4,2,0.40682833439693683
5520,gpt-4o,prompt4,2,0.11423550087873462
5521,gpt-4o,prompt4,2,0.10174835196331328
5522,gpt-4o,prompt4,2,0.6236744052737174
5523,gpt-4o,prompt4,2,0.046533416614615866
5524,gpt-4o,prompt4,2,0.014267185473411154
5525,gpt-4o,prompt4,2,0.005490956072351421
5526,gpt-4o,prompt4,2,0.25900189513581806
5527,gpt-4o,prompt4,2,0.03741935483870968
5528,gpt-4o,prompt4,2,0.6538709677419355
5529,gpt-4o,prompt4,2,0.03591070850857328
5530,gpt-4o,prompt4,2,0.05038510911424904
5531,gpt-4o,prompt4,2,0.053057263021675835
5532,gpt-4o,prompt4,2,0.0516025641025641
5533,gpt-4o,prompt4,2,0.06146878032999029
5534,gpt-4o,prompt4,2,0.05944055944055944
5535,gpt-4o,prompt4,2,0.08563450201675457
5536,gpt-4o,prompt4,2,0.02263174911089557
5537,gpt-4o,prompt4,2,0.06861819326408561
5538,gpt-4o,prompt4,2,0.0641998734977862
5539,gpt-4o,prompt4,2,0.04889031843036346
5540,gpt-4o,prompt4,2,0.014157014157014158
5541,gpt-4o,prompt4,2,0.02462121212121212
5542,gpt-4o,prompt4,2,0.06685588142541785
5543,gpt-4o,prompt4,2,0.8738794435857805
5544,gpt-4o,prompt4,2,0.09560405779280665
5545,gpt-4o,prompt4,2,0.0780209324452902
5546,gpt-4o,prompt4,2,0.06109225547670472
5547,gpt-4o,prompt4,2,0.041755562328558364
5548,gpt-4o,prompt4,2,0.21110770174900276
5549,gpt-4o,prompt4,2,0.1587082528291471
5550,gpt-4o,prompt4,2,0.04308749669574412
5551,gpt-4o,prompt4,2,0.11811631497683994
5552,gpt-4o,prompt4,2,0.049019607843137254
5553,gpt-4o,prompt4,2,0.005748562859285179
5554,gpt-4o,prompt4,2,0.01093983092988563
5555,gpt-4o,prompt4,2,0.09465215333648841
5556,gpt-4o,prompt4,2,0.07709090909090908
5557,gpt-4o,prompt4,2,0.011922503725782414
5558,gpt-4o,prompt4,2,0.06925596630790828
5559,gpt-4o,prompt4,2,0.1151332327802916
5560,gpt-4o,prompt4,2,0.03070175438596491
5561,gpt-4o,prompt4,2,0.11337355455002514
5562,gpt-4o,prompt4,5,0.06550335570469798
5563,gpt-4o,prompt4,5,0.027573529411764705
5564,gpt-4o,prompt4,5,0.04167745275692467
5565,gpt-4o,prompt4,5,0.0906099721589471
5566,gpt-4o,prompt4,5,0.06073082861554297
5567,gpt-4o,prompt4,5,0.08777969018932874
5568,gpt-4o,prompt4,5,0.04853128991060025
5569,gpt-4o,prompt4,5,0.04104284976768198
5570,gpt-4o,prompt4,5,0.0374414976599064
5571,gpt-4o,prompt4,5,0.06703629032258064
5572,gpt-4o,prompt4,5,0.05648429584599798
5573,gpt-4o,prompt4,5,0.09623329283110571
5574,gpt-4o,prompt4,5,0.1292831105710814
5575,gpt-4o,prompt4,5,0.08988235294117647
5576,gpt-4o,prompt4,5,0.07314725697786333
5577,gpt-4o,prompt4,5,0.1307411907654921
5578,gpt-4o,prompt4,5,0.11209964412811388
5579,gpt-4o,prompt4,5,0.031382727701746105
5580,gpt-4o,prompt4,5,0.04079254079254079
5581,gpt-4o,prompt4,5,0.032910202162670425
5582,gpt-4o,prompt4,5,0.09817739975698664
5583,gpt-4o,prompt4,5,0.15455650060753343
5584,gpt-4o,prompt4,5,0.09671931956257594
5585,gpt-4o,prompt4,5,0.0583232077764277
5586,gpt-4o,prompt4,5,0.10352369380315918
5587,gpt-4o,prompt4,5,0.006280193236714976
5588,gpt-4o,prompt4,5,0.1385176184690158
5589,gpt-4o,prompt4,5,0.1134872417982989
5590,gpt-4o,prompt4,5,0.07598784194528875
5591,gpt-4o,prompt4,5,0.11737545565006076
5592,gpt-4o,prompt4,5,0.1244228432563791
5593,gpt-4o,prompt4,5,0.01034151034151034
5594,gpt-4o,prompt4,5,0.01918925401775006
5595,gpt-4o,prompt4,5,0.030202925908447382
5596,gpt-4o,prompt4,5,0.13948967193195624
5597,gpt-4o,prompt4,5,0.06257162502865
5598,gpt-4o,prompt4,5,0.1292831105710814
5599,gpt-4o,prompt4,5,0.04152979821679963
5600,gpt-4o,prompt4,5,0.09267699787298693
5601,gpt-4o,prompt4,5,0.04133290611983339
5602,gpt-4o,prompt4,5,0.045352922389013096
5603,gpt-4o,prompt4,5,0.04238921001926782
5604,gpt-4o,prompt4,5,0.05578446909667195
5605,gpt-4o,prompt4,5,0.055257341332491314
5606,gpt-4o,prompt4,5,0.0529464552796889
5607,gpt-4o,prompt4,5,0.056449336720293536
5608,gpt-4o,prompt4,5,0.03017116333043226
5609,gpt-4o,prompt4,5,0.09088427947598253
5610,gpt-4o,prompt4,5,0.061274509803921566
5611,gpt-4o,prompt4,5,0.13390557939914163
5612,gpt-4o,prompt4,5,0.16390939170272334
5613,gpt-4o,prompt4,5,0.018122325698464635
5614,gpt-4o,prompt4,5,0.016708860759493672
5615,gpt-4o,prompt4,5,0.050507491541807635
5616,gpt-4o,prompt4,5,0.03959912001955512
5617,gpt-4o,prompt4,5,0.19826224328593997
5618,gpt-4o,prompt4,5,0.09665427509293681
5619,gpt-4o,prompt4,5,0.02014218009478673
5620,gpt-4o,prompt4,5,0.025868878357030015
5621,gpt-4o,prompt4,5,0.061520825372564
5622,gpt-4o,prompt4,5,0.03667192429022082
5623,gpt-4o,prompt4,5,0.027936258115286248
5624,gpt-4o,prompt4,5,0.03320814390195691
5625,gpt-4o,prompt4,5,0.033491874752279036
5626,gpt-4o,prompt4,5,0.00783132530120482
5627,gpt-4o,prompt4,5,0.05678776290630975
5628,gpt-4o,prompt4,5,0.07019194580353783
5629,gpt-4o,prompt4,5,0.03590243902439024
5630,gpt-4o,prompt4,5,0.05074037512339585
5631,gpt-4o,prompt4,5,0.05813953488372093
5632,gpt-4o,prompt4,5,0.046181818181818185
5633,gpt-4o,prompt4,5,0.02345495160089352
5634,gpt-4o,prompt4,5,0.025088273555101282
5635,gpt-4o,prompt4,5,0.021156025689459765
5636,gpt-4o,prompt4,5,0.04681310767014764
5637,gpt-4o,prompt4,5,0.003947604521801543
5638,gpt-4o,prompt4,5,0.011523226503420959
5639,gpt-4o,prompt4,5,0.025387108390349297
5640,gpt-4o,prompt4,5,0.02733485193621868
5641,gpt-4o,prompt4,5,0.5875045012603529
5642,gpt-4o,prompt4,5,0.031746031746031744
5643,gpt-4o,prompt4,5,0.004837842680523204
5644,gpt-4o,prompt4,5,0.09785281101458777
5645,gpt-4o,prompt4,5,0.019081272084805655
5646,gpt-4o,prompt4,5,0.16733206040617948
5647,gpt-4o,prompt4,5,0.05881310894596988
5648,gpt-4o,prompt4,5,0.14447724095075345
5649,gpt-4o,prompt4,5,0.18523652746491076
5650,gpt-4o,prompt4,5,0.006994261119081779
5651,gpt-4o,prompt4,5,0.021838675589996477
5652,gpt-4o,prompt4,5,0.22293906810035843
5653,gpt-4o,prompt4,5,0.007506702412868633
5654,gpt-4o,prompt4,5,0.00827933765298776
5655,gpt-4o,prompt4,5,0.025704225352112677
5656,gpt-4o,prompt4,5,0.00927577595433464
5657,gpt-4o,prompt4,5,0.017743080198722498
5658,gpt-4o,prompt4,5,0.025622775800711744
5659,gpt-4o,prompt4,5,0.05834738617200674
5660,gpt-4o,prompt4,5,0.07053509381514941
5661,gpt-4o,prompt4,5,0.025347222222222222
5662,gpt-4o,prompt4,5,0.03370013755158184
5663,gpt-4o,prompt4,5,0.0038993264799716413
5664,gpt-4o,prompt4,5,0.23398576512455516
5665,gpt-4o,prompt4,5,0.22427355915877348
5666,gpt-4o,prompt4,5,0.03126091512399581
5667,gpt-4o,prompt4,5,0.5841900035448423
5668,gpt-4o,prompt4,5,0.09357768407395393
5669,gpt-4o,prompt4,5,0.028606528606528608
5670,gpt-4o,prompt4,5,0.09946808510638298
5671,gpt-4o,prompt4,5,0.2268628381585192
5672,gpt-4o,prompt4,5,0.022739291380222106
5673,gpt-4o,prompt4,5,0.22757475083056478
5674,gpt-4o,prompt4,5,0.18186610437532946
5675,gpt-4o,prompt4,5,0.09068746952705997
5676,gpt-4o,prompt4,5,0.1096023278370514
5677,gpt-4o,prompt4,5,0.011627906976744186
5678,gpt-4o,prompt4,5,0.11294896030245746
5679,gpt-4o,prompt4,5,0.11848341232227488
5680,gpt-4o,prompt4,5,0.05015815634884772
5681,gpt-4o,prompt4,5,0.2591474915126367
5682,gpt-4o,prompt4,5,0.06669498725573492
5683,gpt-4o,prompt4,5,0.0405936272370144
5684,gpt-4o,prompt4,5,0.04535637149028078
5685,gpt-4o,prompt4,5,0.14794168096054888
5686,gpt-4o,prompt4,5,0.05716723549488054
5687,gpt-4o,prompt4,10,0.14068825910931174
5688,gpt-4o,prompt4,10,0.016450648055832504
5689,gpt-4o,prompt4,10,0.15734720416124837
5690,gpt-4o,prompt4,10,0.14528795811518325
5691,gpt-4o,prompt4,10,0.3257510729613734
5692,gpt-4o,prompt4,10,0.1139291465378422
5693,gpt-4o,prompt4,10,0.483503534956795
5694,gpt-4o,prompt4,10,0.1266878474980143
5695,gpt-4o,prompt4,10,0.30270763614237906
5696,gpt-4o,prompt4,10,0.7347294938917975
5697,gpt-4o,prompt4,10,0.13230769230769232
5698,gpt-4o,prompt4,10,0.2591623036649215
5699,gpt-4o,prompt4,10,0.24956369982547993
5700,gpt-4o,prompt4,10,0.806282722513089
5701,gpt-4o,prompt4,10,0.6424785976355483
5702,gpt-4o,prompt4,10,0.03986981285598047
5703,gpt-4o,prompt4,10,0.22747655931512434
5704,gpt-4o,prompt4,10,0.1178721775736701
5705,gpt-4o,prompt4,10,0.21054572271386432
5706,gpt-4o,prompt4,10,0.04932735426008968
5707,gpt-4o,prompt4,10,0.04128622469233823
5708,gpt-4o,prompt4,10,0.032475247524752476
5709,gpt-4o,prompt4,10,0.02
5710,gpt-4o,prompt4,10,0.10273700912336374
5711,gpt-4o,prompt4,10,0.09335507541785569
5712,gpt-4o,prompt4,10,0.0412621359223301
5713,gpt-4o,prompt4,10,0.012971220105391163
5714,gpt-4o,prompt4,10,0.13859196461481754
5715,gpt-4o,prompt4,10,0.1287365484256676
5716,gpt-4o,prompt4,10,0.08211256746337703
5717,gpt-4o,prompt4,10,0.22642883145249362
5718,gpt-4o,prompt4,10,0.16666666666666666
5719,gpt-4o,prompt4,10,0.06547376982513217
5720,gpt-4o,prompt4,10,0.060557125555106985
5721,gpt-4o,prompt4,10,0.04020700636942675
5722,gpt-4o,prompt4,10,0.5921875
5723,gpt-4o,prompt4,10,0.14066102997694083
5724,gpt-4o,prompt4,10,0.015687851971037812
5725,gpt-4o,prompt4,10,0.06882911392405064
5726,gpt-4o,prompt4,10,0.09527528309254198
5727,gpt-4o,prompt4,10,0.07265119817421073
5728,gpt-4o,prompt4,10,0.03783996846669294
5729,gpt-4o,prompt4,10,0.12241494329553035
5730,gpt-4o,prompt4,10,0.17772901810202962
5731,gpt-4o,prompt4,10,0.41639236339697167
5732,gpt-4o,prompt4,10,0.1174565793347071
5733,gpt-4o,prompt4,10,0.45161290322580644
5734,gpt-4o,prompt4,10,0.4469646430953969
5735,gpt-4o,prompt4,10,0.13070094888276707
5736,gpt-4o,prompt4,10,0.178939432018095
5737,gpt-4o,prompt4,10,0.2424882629107981
5738,gpt-4o,prompt4,10,0.03658815458495312
5739,gpt-4o,prompt4,10,0.08572078217371533
5740,gpt-4o,prompt4,10,0.12301045929968167
5741,gpt-4o,prompt4,10,0.12233087208142088
5742,gpt-4o,prompt4,10,0.038573021181716835
5743,gpt-4o,prompt4,10,0.0806485575910718
5744,gpt-4o,prompt4,10,0.02160702228224173
5745,gpt-4o,prompt4,10,0.20324105334233625
5746,gpt-4o,prompt4,10,0.012901765504753282
5747,gpt-4o,prompt4,10,0.050576752440106475
5748,gpt-4o,prompt4,10,0.04278430503214365
5749,gpt-4o,prompt4,10,0.006613756613756613
5750,gpt-4o,prompt4,10,0.02368421052631579
5751,gpt-4o,prompt4,10,0.06819162710401382
5752,gpt-4o,prompt4,10,0.022973558734286952
5753,gpt-4o,prompt4,10,0.03948535936113576
5754,gpt-4o,prompt4,10,0.07613661083315205
5755,gpt-4o,prompt4,10,0.01381578947368421
5756,gpt-4o,prompt4,10,0.09096385542168675
5757,gpt-4o,prompt4,10,0.08378541289933696
5758,gpt-4o,prompt4,10,0.03719817272134
5759,gpt-4o,prompt4,10,0.15571190520274023
5760,gpt-4o,prompt4,10,0.028089887640449437
5761,gpt-4o,prompt4,10,0.0038893690579083835
5762,gpt-4o,prompt4,10,0.09423076923076923
5763,gpt-4o,prompt4,10,0.1770509775260369
5764,gpt-4o,prompt4,10,0.09116259116259116
5765,gpt-4o,prompt4,10,0.043758043758043756
5766,gpt-4o,prompt4,10,0.27703826955074873
5767,gpt-4o,prompt4,10,0.643843498273878
5768,gpt-4o,prompt4,10,0.09573361082206035
5769,gpt-4o,prompt4,10,0.2067455102934735
5770,gpt-4o,prompt4,20,0.04555129842486164
5771,gpt-4o,prompt4,20,0.06221672847136382
5772,gpt-4o,prompt4,20,0.5854982551376503
5773,gpt-4o,prompt4,20,0.4842004468560485
5774,gpt-4o,prompt4,20,0.41073738680465716
5775,gpt-4o,prompt4,20,0.5623537278502173
5776,gpt-4o,prompt4,20,0.41445003594536306
5777,gpt-4o,prompt4,20,0.3742757821552723
5778,gpt-4o,prompt4,20,0.22861736334405144
5779,gpt-4o,prompt4,20,0.20969560315670802
5780,gpt-4o,prompt4,20,0.12053571428571429
5781,gpt-4o,prompt4,20,0.2676934360102677
5782,gpt-4o,prompt4,20,0.2597984322508399
5783,gpt-4o,prompt4,20,0.41213235294117645
5784,gpt-4o,prompt4,20,0.2168585220943186
5785,gpt-4o,prompt4,20,0.24752837788355914
5786,gpt-4o,prompt4,20,0.25321725965177894
5787,gpt-4o,prompt4,20,0.24753601213040183
5788,gpt-4o,prompt4,20,0.3841870824053452
5789,gpt-4o,prompt4,20,0.2128454070201643
5790,gpt-4o,prompt4,20,0.400824896887889
5791,gpt-4o,prompt4,20,0.23107861060329069
5792,gpt-4o,prompt4,20,0.2880354505169867
5793,gpt-4o,prompt4,20,0.1217557251908397
5794,gpt-4o,prompt4,20,0.17839111410299563
5795,gpt-4o,prompt4,20,0.13701842546063653
5796,gpt-4o,prompt4,20,0.06532472464868971
5797,gpt-4o,prompt4,20,0.1325907294286741
5798,gpt-4o,prompt4,20,0.2129055778344878
5799,gpt-4o,prompt4,20,0.07186054784774101
5800,gpt-4o,prompt4,20,0.2654358353510896
5801,gpt-4o,prompt4,20,0.2987904543968617
5802,gpt-4o,prompt4,20,0.42583892617449665
5803,gpt-4o,prompt4,20,0.2017235876157038
5804,gpt-4o,prompt4,20,0.26759022967553775
5805,gpt-4o,prompt4,20,0.17967651195499296
5806,gpt-4o,prompt4,20,0.17066085693536673
5807,gpt-4o,prompt4,20,0.24170616113744076
5808,gpt-4o,prompt4,20,0.08354248834707781
5809,gpt-4o,prompt4,20,0.1533375314861461
5810,gpt-4o,prompt4,20,0.17985611510791366
5811,gpt-4o,prompt4,20,0.40744186046511627
5812,gpt-4o,prompt4,20,0.5196568977841315
5813,gpt-4o,prompt4,20,0.15311702515493986
5814,gpt-4o,prompt4,20,0.6656944950783813
5815,gpt-4o,prompt4,20,0.14590876176683562
5816,gpt-4o,prompt4,20,0.14900974536309336
5817,gpt-4o,prompt4,20,0.05973756906077348
5818,gpt-4o,prompt4,20,0.3081761006289308
5819,gpt-4o,prompt4,20,0.06531454107940873
5820,gpt-4o,prompt4,20,0.4727191413237925
5821,gpt-4o,prompt4,20,0.17981888745148772
5822,gpt-4o,prompt4,20,0.109478672985782
5823,gpt-4o,prompt4,20,0.43043295502311896
5824,gpt-4o,prompt4,20,0.1966626936829559
5825,gpt-4o,prompt4,20,0.14729041222788328
5826,gpt-4o,prompt4,20,0.7569039284325165
5827,gpt-4o,prompt4,20,0.16280087527352297
5828,gpt-4o,prompt4,20,0.24058084772370486
5829,gpt-4o,prompt4,20,0.12543312543312543
5830,gpt-4o,prompt4,20,0.17896389324960754
5831,gpt-4o,prompt4,20,0.16683937823834197
5832,gpt-4o,prompt4,20,0.408062930186824
5833,gpt-4o,prompt4,20,0.05026256564141035
5834,gpt-4o,prompt4,20,0.26560178306092125
5835,gpt-4o,prompt4,20,0.2485925925925926
5836,gpt-4o,prompt4,20,0.11955770559778853
5837,gpt-4o,prompt4,20,0.2514220705346985
5838,gpt-4o,prompt4,20,0.5845481049562682
5839,gpt-4o,prompt4,20,0.12872628726287264
5840,gpt-4o,prompt4,20,0.4347667638483965
5841,gpt-4o,prompt4,20,0.17966472303206998
5842,gpt-4o,prompt4,20,0.1840764331210191
5843,gpt-4o,prompt4,20,0.05659025787965616
5844,gpt-4o,prompt4,20,0.12252559726962457
5845,gpt-4o,prompt4,20,0.09700176366843033
5846,gpt-4o,prompt4,20,0.2292046144505161
5847,gpt-4o,prompt4,20,0.11459421804249391
5848,gpt-4o,prompt4,20,0.11357947434292866
5849,gpt-4o,prompt4,20,0.08026533996683251
5850,gpt-4o,prompt4,20,0.20225838591829956
5851,gpt-4o,prompt4,20,0.028169014084507043
5852,gpt-4o,prompt4,20,0.1703155183515776
5853,gpt-4o,prompt4,20,0.09653040192373755
5854,gpt-4o,prompt4,20,0.07669122572002679
5855,gpt-4o,prompt4,20,0.08008008008008008
5856,gpt-4o,prompt4,20,0.12712680577849117
5857,gpt-4o,prompt4,20,1.2098935073857782
5858,gpt-4o,prompt4,20,0.1337748344370861
5859,gpt-4o,prompt4,20,0.07085860197893393
5860,gpt-4o,prompt4,20,0.2756518794446326
5861,gpt-4o,prompt4,20,0.3662165885918986
5862,gpt-4o,prompt4,20,0.1714795008912656
5863,gpt-4o,prompt4,20,0.12
5864,gpt-4o,prompt4,20,0.14715832205683355
5865,gpt-4o,prompt4,20,0.19089939566299324
5866,gpt-4o,prompt4,20,0.20652818991097924
5867,gpt-4o,prompt4,20,0.18884369552585706
5868,gpt-4o,prompt4,20,0.6037609133646743
5869,gpt-4o,prompt4,20,0.1967447173043975
5870,gpt-4o,prompt4,20,0.06637902422834384
5871,gpt-4o,prompt4,20,0.09216589861751152
5872,gpt-4o,prompt4,20,0.22867573846664455
5873,gpt-4o,prompt4,20,0.20620257340811612
5874,gpt-4o,prompt4,20,0.202049311559398
5875,gpt-4o,prompt4,20,0.2616671162665228
5876,gpt-4o,prompt4,20,0.3600902643455835
5877,gpt-4o,prompt4,20,0.23097199341021415
5878,gpt-4o,prompt4,20,0.089128305582762
5879,gpt-4o,prompt4,20,0.1742449385994026
5880,gpt-4o,prompt4,20,0.14423076923076922
5881,gpt-4o,prompt4,20,0.11566341002206114
5882,gpt-4o,prompt4,20,0.34683468346834684
5883,gpt-4o,prompt4,20,0.3820870994248151
5884,gpt-4o,prompt4,20,0.1495083863504916
5885,gpt-4o,prompt4,20,0.0971875
5886,gpt-4o,prompt4,20,0.1594120972300735
5887,gpt-4o,prompt4,20,0.10056422170594093
5888,gpt-4o,prompt4,20,0.3725557461406518
5889,gpt-4o,prompt4,20,0.33013435700575816
5890,gpt-4o,prompt4,20,0.21369949494949494
5891,gpt-4o,prompt4,20,0.3655813953488372
5892,gpt-4o,prompt4,20,0.17416715371127994
5893,gpt-4o,prompt4,20,0.5960930767020971
5894,gpt-4o,prompt4,20,0.7135869565217391
5895,gpt-4o,prompt4,20,0.6044607566346697
5896,gpt-4o,prompt4,20,0.6048041178152702
5897,gpt-4o,prompt4,20,0.6656925774400935
5898,gpt-4o,prompt4,20,0.5677966101694916
5899,gpt-4o,prompt4,20,0.6029035012809565
5900,gpt-4o,prompt4,20,0.6305818673883626
5901,gpt-4o,prompt4,20,0.6059914407988588
5902,gpt-4o,prompt4,40,0.2781168265039233
5903,gpt-4o,prompt4,40,0.26955757398183416
5904,gpt-4o,prompt4,40,0.12967651195499297
5905,gpt-4o,prompt4,40,0.1877282688093499
5906,gpt-4o,prompt4,40,0.21196581196581196
5907,gpt-4o,prompt4,40,0.16377440347071584
5908,gpt-4o,prompt4,40,0.3546448087431694
5909,gpt-4o,prompt4,40,0.29240534033705406
5910,gpt-4o,prompt4,40,0.2119205298013245
5911,gpt-4o,prompt4,40,0.3106773283160865
5912,gpt-4o,prompt4,40,0.5428646795040887
5913,gpt-4o,prompt4,40,0.23878758008871365
5914,gpt-4o,prompt4,40,0.45795365790158815
5915,gpt-4o,prompt4,40,0.5612756264236902
5916,gpt-4o,prompt4,40,0.13090834360871353
5917,gpt-4o,prompt4,40,0.14498531263113723
5918,gpt-4o,prompt4,40,0.18317757009345795
5919,gpt-4o,prompt4,40,0.060579064587973276
5920,gpt-4o,prompt4,40,0.2784290738569754
5921,gpt-4o,prompt4,40,0.15572489253614694
5922,gpt-4o,prompt4,40,0.3048065650644783
5923,gpt-4o,prompt4,40,1.0955451348182883
5924,gpt-4o,prompt4,40,0.21316920672137554
5925,gpt-4o,prompt4,40,0.6759570181329752
5926,gpt-4o,prompt4,40,0.5273019271948608
5927,gpt-4o,prompt4,40,0.23935130910511918
5928,gpt-4o,prompt4,40,0.18112543962485345
5929,gpt-4o,prompt4,40,0.8264947245017585
5930,gpt-4o,prompt4,40,0.06251319957761352
5931,gpt-4o,prompt4,40,0.47699496764917326
5932,gpt-4o,prompt4,40,0.05413469735720375
5933,gpt-4o,prompt4,40,0.08036064288514308
5934,gpt-4o,prompt4,40,0.29122541603630864
5935,gpt-4o,prompt4,40,0.20938427299703263
5936,gpt-4o,prompt4,40,0.15218270008084075
5937,gpt-4o,prompt4,40,0.13590572134575177
5938,gpt-4o,prompt4,40,0.16834713719841557
5939,gpt-4o,prompt4,40,0.11499595796281326
5940,gpt-4o,prompt4,40,0.15014836795252226
5941,gpt-4o,prompt4,40,0.19474085365853658
5942,gpt-4o,prompt4,40,0.1696462533282617
5943,gpt-4o,prompt4,40,0.1115733736762481
5944,gpt-4o,prompt4,40,1.1690634218289087
5945,gpt-4o,prompt4,40,0.14940021810250817
5946,gpt-4o,prompt4,40,0.057515030060120244
5947,gpt-4o,prompt4,40,0.07780708364732479
5948,gpt-4o,prompt4,40,0.15790468986384265
5949,gpt-4o,prompt4,40,0.21807661612130885
5950,gpt-4o,prompt4,40,0.07175660160734787
5951,gpt-4o,prompt4,40,0.1790623234795707
5952,gpt-4o,prompt4,40,0.17129167498502695
5953,gpt-4o,prompt4,40,0.1588235294117647
5954,gpt-4o,prompt4,40,0.40826763264436394
5955,gpt-4o,prompt4,40,0.13220196941127174
5956,gpt-4o,prompt4,40,0.16987708677306917
5957,gpt-4o,prompt4,40,0.2654514980096375
5958,gpt-4o,prompt4,40,0.07376888365705317
5959,gpt-4o,prompt4,40,0.2132627035511085
5960,gpt-4o,prompt4,40,0.2284572619874913
5961,gpt-4o,prompt4,40,0.235824995095154
5962,gpt-4o,prompt4,40,0.18118899733806565
5963,gpt-4o,prompt4,40,1.527365055482415
5964,gpt-4o,prompt4,40,0.48329833937774386
5965,gpt-4o,prompt4,40,0.225092936802974
5966,gpt-4o,prompt4,40,0.1834681042228212
5967,gpt-4o,prompt4,40,0.3119482048263684
5968,gpt-4o,prompt4,40,0.19396092362344583
5969,gpt-4o,prompt4,40,0.6034922503433392
5970,gpt-4o,prompt4,40,0.2910024796315976
5971,gpt-4o,prompt4,40,0.4445752403374534
5972,gpt-4o,prompt4,40,0.2636767832978929
5973,gpt-4o,prompt4,40,0.16597899474868716
5974,gpt-4o,prompt4,40,0.16804201050262565
5975,gpt-4o,prompt4,40,0.3963696980922393
5976,gpt-4o,prompt4,40,0.1566376596926495
5977,gpt-4o,prompt4,40,0.5607651912978244
5978,gpt-4o,prompt4,40,0.3242685671417854
5979,gpt-4o,prompt4,40,0.38499362593334546
5980,gpt-4o,prompt4,40,0.19448612153038258
5981,gpt-4o,prompt4,40,0.8884096024006002
5982,gpt-4o,prompt4,40,0.641972993248312
5983,gpt-4o,prompt4,40,0.4479242534595776
5984,gpt-4o,prompt4,40,0.14872468117029258
5985,gpt-4o,prompt4,40,0.484716947006692
5986,gpt-4o,prompt4,40,0.536774861878453
5987,gpt-4o,prompt4,40,0.19751381215469613
5988,gpt-4o,prompt4,40,0.17869475138121546
5989,gpt-4o,prompt4,40,0.1684123025768911
5990,gpt-4o,prompt4,40,0.15676795580110497
5991,gpt-4o,prompt4,40,0.17800414364640885
5992,gpt-4o,prompt4,40,0.18776194467728416
5993,gpt-4o,prompt4,40,0.16486902927580893
5994,gpt-4o,prompt4,40,0.28302804344302157
5995,gpt-4o,prompt4,40,0.168385460693153
5996,gpt-4o,prompt4,40,0.3708563535911602
5997,gpt-4o,prompt4,40,0.4131560773480663
5998,gpt-4o,prompt4,40,0.198135593220339
5999,gpt-4o,prompt4,40,1.0955075445816187
6000,gpt-4o,prompt4,40,0.16833563535911603
6001,gpt-4o,prompt4,40,0.3986533149171271
6002,gpt-4o,prompt4,40,0.25334448160535117
6003,gpt-4o,prompt4,40,0.25310773480662985
6004,gpt-4o,prompt4,40,0.1136049723756906
6005,gpt-4o,prompt4,40,0.23092470944921678
6006,gpt-4o,prompt4,40,0.15245165745856354
6007,gpt-4o,prompt4,40,0.18272481406355645
6008,gpt-4o,prompt4,40,0.3727180527383367
6009,gpt-4o,prompt4,40,0.16244083840432724
6010,gpt-4o,prompt4,40,0.267579445571332
6011,gpt-4o,prompt4,40,0.11764705882352941
6012,gpt-4o,prompt4,40,0.34018740239458617
6013,gpt-4o,prompt4,40,0.20551967116852612
6014,gpt-4o,prompt4,40,0.17762771579565473
6015,gpt-4o,prompt4,40,0.3152875175315568
6016,gpt-4o,prompt4,40,0.3960739030023095
6017,gpt-4o,prompt4,40,0.44980970504281637
6018,gpt-4o,prompt4,40,0.21897407611693326
6019,gpt-4o,prompt4,40,0.33264826776277157
6020,gpt-4o,prompt4,40,0.2602889070591442
6021,gpt-4o,prompt4,40,0.34171229467396713
6022,gpt-4o,prompt4,40,0.298651817116061
6023,gpt-4o,prompt4,40,0.2639459776864357
6024,gpt-4o,prompt4,40,0.14859029718059436
6025,gpt-4o,prompt4,40,0.18907809747504403
6026,gpt-4o,prompt4,40,0.1523781561949501
6027,gpt-4o,prompt4,40,0.12602579132473624
6028,gpt-4o,prompt4,40,0.1280023432923257
6029,gpt-4o,prompt4,40,0.3747250061109753
6030,gpt-4o,prompt5,2,0.011467889908256881
6031,gpt-4o,prompt5,2,0.08269990878686531
6032,gpt-4o,prompt5,2,0.03325942350332594
6033,gpt-4o,prompt5,2,0.011661807580174927
6034,gpt-4o,prompt5,2,0.026517571884984027
6035,gpt-4o,prompt5,2,0.030495552731893267
6036,gpt-4o,prompt5,2,0.04055328513046212
6037,gpt-4o,prompt5,2,0.05201088599939522
6038,gpt-4o,prompt5,2,0.018518518518518517
6039,gpt-4o,prompt5,2,0.03047851264858275
6040,gpt-4o,prompt5,2,0.028998778998779
6041,gpt-4o,prompt5,2,0.029887160719731624
6042,gpt-4o,prompt5,2,0.03839177750906892
6043,gpt-4o,prompt5,2,0.03133235724743778
6044,gpt-4o,prompt5,2,0.03613053613053613
6045,gpt-4o,prompt5,2,0.0048250904704463205
6046,gpt-4o,prompt5,2,0.003316249623153452
6047,gpt-4o,prompt5,2,0.011061285500747383
6048,gpt-4o,prompt5,2,0.005067064083457526
6049,gpt-4o,prompt5,2,0.023892773892773892
6050,gpt-4o,prompt5,2,0.035642425984478296
6051,gpt-4o,prompt5,2,0.0273972602739726
6052,gpt-4o,prompt5,2,0.00390625
6053,gpt-4o,prompt5,2,0.031613077546609025
6054,gpt-4o,prompt5,2,0.022410494670675046
6055,gpt-4o,prompt5,2,0.0016371077762619372
6056,gpt-4o,prompt5,2,0.01742627345844504
6057,gpt-4o,prompt5,2,0.03982184962012052
6058,gpt-4o,prompt5,2,0.04395900755124056
6059,gpt-4o,prompt5,2,0.03388946819603754
6060,gpt-4o,prompt5,2,0.08056745182012848
6061,gpt-4o,prompt5,2,0.002136752136752137
6062,gpt-4o,prompt5,2,0.010912962470055895
6063,gpt-4o,prompt5,2,0.036616812790097986
6064,gpt-4o,prompt5,2,0.012166093626024862
6065,gpt-4o,prompt5,2,0.029744669649907872
6066,gpt-4o,prompt5,2,0.3622126799696893
6067,gpt-4o,prompt5,2,0.01809598741148702
6068,gpt-4o,prompt5,2,0.014983208473262722
6069,gpt-4o,prompt5,2,0.026170105686965275
6070,gpt-4o,prompt5,2,0.01757066462948816
6071,gpt-4o,prompt5,2,0.12939698492462312
6072,gpt-4o,prompt5,2,0.22327365728900256
6073,gpt-4o,prompt5,2,0.017593064762876084
6074,gpt-4o,prompt5,2,0.005662805662805663
6075,gpt-4o,prompt5,2,0.21233993015133876
6076,gpt-4o,prompt5,2,0.29576034526529577
6077,gpt-4o,prompt5,2,0.23593237446379006
6078,gpt-4o,prompt5,2,0.04002965159377316
6079,gpt-4o,prompt5,2,0.032385750269881254
6080,gpt-4o,prompt5,2,0.11114690721649484
6081,gpt-4o,prompt5,2,0.01488833746898263
6082,gpt-4o,prompt5,2,0.006790564689063617
6083,gpt-4o,prompt5,2,0.034193998604326585
6084,gpt-4o,prompt5,2,0.04275217100868404
6085,gpt-4o,prompt5,2,0.0367003367003367
6086,gpt-4o,prompt5,2,0.038274408044112876
6087,gpt-4o,prompt5,2,0.04852798447104497
6088,gpt-4o,prompt5,2,0.04738154613466334
6089,gpt-4o,prompt5,2,0.027499191200258816
6090,gpt-4o,prompt5,2,0.053582363747703615
6091,gpt-4o,prompt5,2,0.010676156583629894
6092,gpt-4o,prompt5,2,0.008664955070603338
6093,gpt-4o,prompt5,2,0.002241434518091579
6094,gpt-4o,prompt5,2,0.04021033096195484
6095,gpt-4o,prompt5,2,0.022482583913869536
6096,gpt-4o,prompt5,2,0.020628371945414153
6097,gpt-4o,prompt5,2,0.0171374166931133
6098,gpt-4o,prompt5,2,0.016239850093691444
6099,gpt-4o,prompt5,2,0.09556527170518427
6100,gpt-4o,prompt5,2,0.021209243431465654
6101,gpt-4o,prompt5,2,0.022475466919911365
6102,gpt-4o,prompt5,2,0.011396011396011397
6103,gpt-4o,prompt5,2,0.04028958136606862
6104,gpt-4o,prompt5,2,0.040109389243391066
6105,gpt-4o,prompt5,2,0.0695970695970696
6106,gpt-4o,prompt5,2,0.03689024390243902
6107,gpt-4o,prompt5,2,0.02652439024390244
6108,gpt-4o,prompt5,2,0.042818911685994644
6109,gpt-4o,prompt5,2,0.0310192023633678
6110,gpt-4o,prompt5,2,0.02264600715137068
6111,gpt-4o,prompt5,2,0.08126137052759248
6112,gpt-4o,prompt5,2,0.07134146341463414
6113,gpt-4o,prompt5,2,0.07459138187221397
6114,gpt-4o,prompt5,2,0.02652439024390244
6115,gpt-4o,prompt5,2,0.03902439024390244
6116,gpt-4o,prompt5,2,0.15463016889924286
6117,gpt-4o,prompt5,2,0.05022288261515602
6118,gpt-4o,prompt5,2,0.03429438543247344
6119,gpt-4o,prompt5,2,0.03902439024390244
6120,gpt-4o,prompt5,2,0.064986334649256
6121,gpt-4o,prompt5,2,0.023624401913875596
6122,gpt-4o,prompt5,2,0.028963414634146343
6123,gpt-4o,prompt5,2,0.0481717933836332
6124,gpt-4o,prompt5,2,0.02545968882602546
6125,gpt-4o,prompt5,2,0.08908879860708067
6126,gpt-4o,prompt5,2,0.13929193267556586
6127,gpt-4o,prompt5,2,0.044399303540336624
6128,gpt-4o,prompt5,2,0.14246762099522836
6129,gpt-4o,prompt5,2,0.021681120747164776
6130,gpt-4o,prompt5,2,0.05570380253502335
6131,gpt-4o,prompt5,2,0.0590393595730487
6132,gpt-4o,prompt5,2,0.06004002668445631
6133,gpt-4o,prompt5,2,0.028801071667782986
6134,gpt-4o,prompt5,2,0.09209645010046885
6135,gpt-4o,prompt5,2,0.04518178609248147
6136,gpt-4o,prompt5,2,0.03942133815551537
6137,gpt-4o,prompt5,2,0.009018759018759018
6138,gpt-4o,prompt5,2,0.03253485877726135
6139,gpt-4o,prompt5,2,0.018130110202630643
6140,gpt-4o,prompt5,2,0.018835019183815836
6141,gpt-4o,prompt5,2,0.024618585298196948
6142,gpt-4o,prompt5,2,0.053714684339030344
6143,gpt-4o,prompt5,2,0.02195121951219512
6144,gpt-4o,prompt5,2,0.05644599303135889
6145,gpt-4o,prompt5,2,0.00726643598615917
6146,gpt-4o,prompt5,2,0.019377162629757784
6147,gpt-4o,prompt5,2,0.03762903762903763
6148,gpt-4o,prompt5,2,0.08069458631256383
6149,gpt-4o,prompt5,2,0.005445881552076242
6150,gpt-4o,prompt5,2,0.10010214504596528
6151,gpt-4o,prompt5,2,0.021326224591802733
6152,gpt-4o,prompt5,2,0.003402517863218782
6153,gpt-4o,prompt5,2,0.006124532153793808
6154,gpt-4o,prompt5,2,0.008506294658046955
6155,gpt-4o,prompt5,2,0.06968641114982578
6156,gpt-4o,prompt5,2,0.027238572323105822
6157,gpt-4o,prompt5,2,0.008538899430740038
6158,gpt-4o,prompt5,2,0.017429193899782137
6159,gpt-4o,prompt5,2,0.018345771144278607
6160,gpt-4o,prompt5,2,0.03261557948068398
6161,gpt-4o,prompt5,2,0.017423771001866834
6162,gpt-4o,prompt5,2,0.0299625468164794
6163,gpt-4o,prompt5,2,0.005378044922492882
6164,gpt-4o,prompt5,2,0.017423771001866834
6165,gpt-4o,prompt5,2,0.04744069912609238
6166,gpt-4o,prompt5,2,0.013125
6167,gpt-4o,prompt5,2,0.005383153894870171
6168,gpt-4o,prompt5,2,0.09183027232425586
6169,gpt-4o,prompt5,2,0.01834006838669568
6170,gpt-4o,prompt5,2,0.16122177954847278
6171,gpt-4o,prompt5,2,0.0870804306523116
6172,gpt-4o,prompt5,2,0.019260639950295123
6173,gpt-4o,prompt5,2,0.055098163394553513
6174,gpt-4o,prompt5,2,0.005508749189889825
6175,gpt-4o,prompt5,2,0.01782304264799491
6176,gpt-4o,prompt5,2,0.018141311266709103
6177,gpt-4o,prompt5,2,0.017741935483870968
6178,gpt-4o,prompt5,5,0.04950495049504951
6179,gpt-4o,prompt5,5,0.04315886134067952
6180,gpt-4o,prompt5,5,0.038153846153846156
6181,gpt-4o,prompt5,5,0.044464075382803295
6182,gpt-4o,prompt5,5,0.08603667136812412
6183,gpt-4o,prompt5,5,0.09254066180594504
6184,gpt-4o,prompt5,5,0.03875338753387534
6185,gpt-4o,prompt5,5,0.035173160173160176
6186,gpt-4o,prompt5,5,0.032862574687669746
6187,gpt-4o,prompt5,5,0.042170292774644104
6188,gpt-4o,prompt5,5,0.01233183856502242
6189,gpt-4o,prompt5,5,0.06762778505897772
6190,gpt-4o,prompt5,5,0.027328499721137756
6191,gpt-4o,prompt5,5,0.04705246078961601
6192,gpt-4o,prompt5,5,0.03902439024390244
6193,gpt-4o,prompt5,5,0.009439200444197668
6194,gpt-4o,prompt5,5,0.06017651778550415
6195,gpt-4o,prompt5,5,0.028672856362643363
6196,gpt-4o,prompt5,5,0.04918485769549599
6197,gpt-4o,prompt5,5,0.08004131164471985
6198,gpt-4o,prompt5,5,0.02862595419847328
6199,gpt-4o,prompt5,5,0.04374664519592056
6200,gpt-4o,prompt5,5,0.046853718332879324
6201,gpt-4o,prompt5,5,0.036585365853658534
6202,gpt-4o,prompt5,5,0.0035306898424769147
6203,gpt-4o,prompt5,5,0.050233039875712066
6204,gpt-4o,prompt5,5,0.054947916666666666
6205,gpt-4o,prompt5,5,0.1523897483260217
6206,gpt-4o,prompt5,5,0.028578989150568935
6207,gpt-4o,prompt5,5,0.07414880201765447
6208,gpt-4o,prompt5,5,0.014496644295302013
6209,gpt-4o,prompt5,5,0.14408833827093995
6210,gpt-4o,prompt5,5,0.0717815344603381
6211,gpt-4o,prompt5,5,0.019246190858059342
6212,gpt-4o,prompt5,5,0.03321908779330345
6213,gpt-4o,prompt5,5,0.035470310036784025
6214,gpt-4o,prompt5,5,0.10429897410845139
6215,gpt-4o,prompt5,5,0.016879672052085844
6216,gpt-4o,prompt5,5,0.009675858732462506
6217,gpt-4o,prompt5,5,0.022211607356102222
6218,gpt-4o,prompt5,5,0.020913461538461537
6219,gpt-4o,prompt5,5,0.02066115702479339
6220,gpt-4o,prompt5,5,0.030631479736098022
6221,gpt-4o,prompt5,5,0.05901189387008234
6222,gpt-4o,prompt5,5,0.08024275118004046
6223,gpt-4o,prompt5,5,0.05815018315018315
6224,gpt-4o,prompt5,5,0.09431210500729217
6225,gpt-4o,prompt5,5,0.024963994239078253
6226,gpt-4o,prompt5,5,0.03131622321638804
6227,gpt-4o,prompt5,5,0.03495191179920244
6228,gpt-4o,prompt5,5,0.08287461773700305
6229,gpt-4o,prompt5,5,0.032411820781696854
6230,gpt-4o,prompt5,5,0.022099447513812154
6231,gpt-4o,prompt5,5,0.09052757793764989
6232,gpt-4o,prompt5,5,0.05639097744360902
6233,gpt-4o,prompt5,5,0.03943217665615142
6234,gpt-4o,prompt5,5,0.039444619753865574
6235,gpt-4o,prompt5,5,0.04484732824427481
6236,gpt-4o,prompt5,5,0.07483200977397679
6237,gpt-4o,prompt5,5,0.06544665012406947
6238,gpt-4o,prompt5,5,0.06251924853711117
6239,gpt-4o,prompt5,5,0.04752851711026616
6240,gpt-4o,prompt5,5,0.06144728633811603
6241,gpt-4o,prompt5,5,0.03425309229305423
6242,gpt-4o,prompt5,5,0.07245490675634363
6243,gpt-4o,prompt5,5,0.0065252854812398045
6244,gpt-4o,prompt5,5,0.03364011424944462
6245,gpt-4o,prompt5,5,0.04788909892879647
6246,gpt-4o,prompt5,5,0.04396984924623116
6247,gpt-4o,prompt5,5,0.05236593059936909
6248,gpt-4o,prompt5,5,0.07079646017699115
6249,gpt-4o,prompt5,5,0.10463071512309496
6250,gpt-4o,prompt5,5,0.04960835509138381
6251,gpt-4o,prompt5,5,0.11745602165087957
6252,gpt-4o,prompt5,5,0.056225930680359436
6253,gpt-4o,prompt5,5,0.05571173013033478
6254,gpt-4o,prompt5,5,0.024551214361140442
6255,gpt-4o,prompt5,5,0.36047430830039523
6256,gpt-4o,prompt5,5,0.02697148728487028
6257,gpt-4o,prompt5,5,0.03828483920367534
6258,gpt-4o,prompt5,5,0.07659674758425643
6259,gpt-4o,prompt5,5,0.1169709263015551
6260,gpt-4o,prompt5,5,0.07983193277310924
6261,gpt-4o,prompt5,5,0.07529754675734758
6262,gpt-4o,prompt5,5,0.08870967741935484
6263,gpt-4o,prompt5,5,0.9305121423419092
6264,gpt-4o,prompt5,5,0.021012416427889206
6265,gpt-4o,prompt5,5,0.041411764705882356
6266,gpt-4o,prompt5,5,0.007883420926899188
6267,gpt-4o,prompt5,5,0.010235658176624612
6268,gpt-4o,prompt5,5,0.01274344794421736
6269,gpt-4o,prompt5,5,0.05451127819548872
6270,gpt-4o,prompt5,5,0.045443616253907186
6271,gpt-4o,prompt5,5,0.03577390889577868
6272,gpt-4o,prompt5,5,0.027220630372492838
6273,gpt-4o,prompt5,5,0.047193585337915234
6274,gpt-4o,prompt5,5,0.02670856245090338
6275,gpt-4o,prompt5,5,0.0383423702556158
6276,gpt-4o,prompt5,5,0.05130168453292496
6277,gpt-4o,prompt5,5,0.06614229531641044
6278,gpt-4o,prompt5,5,0.06897810218978102
6279,gpt-4o,prompt5,5,0.04329608938547486
6280,gpt-4o,prompt5,5,0.1808659217877095
6281,gpt-4o,prompt5,5,0.024166971805199562
6282,gpt-4o,prompt5,5,0.03807829181494662
6283,gpt-4o,prompt5,5,0.09084768659236744
6284,gpt-4o,prompt5,5,0.01733677609738104
6285,gpt-4o,prompt5,5,0.0483216525267429
6286,gpt-4o,prompt5,5,0.016040831206707983
6287,gpt-4o,prompt5,5,0.06484994825802001
6288,gpt-4o,prompt5,5,0.02102545186278126
6289,gpt-4o,prompt5,5,0.13113553113553114
6290,gpt-4o,prompt5,5,0.02434526005164146
6291,gpt-4o,prompt5,5,0.04287739192062367
6292,gpt-4o,prompt5,5,0.043063889869396396
6293,gpt-4o,prompt5,5,0.0735775016350556
6294,gpt-4o,prompt5,5,0.37383820998278827
6295,gpt-4o,prompt5,5,0.04853387259858443
6296,gpt-4o,prompt5,5,0.0480510752688172
6297,gpt-4o,prompt5,5,0.08153900458877515
6298,gpt-4o,prompt5,5,0.020918939110945087
6299,gpt-4o,prompt5,5,0.0460431654676259
6300,gpt-4o,prompt5,5,0.08383233532934131
6301,gpt-4o,prompt5,5,0.026343519494204427
6302,gpt-4o,prompt5,5,0.07827926657263752
6303,gpt-4o,prompt5,5,0.04246284501061571
6304,gpt-4o,prompt5,5,0.04976462676529926
6305,gpt-4o,prompt5,5,0.06263269639065817
6306,gpt-4o,prompt5,5,0.01331931300385559
6307,gpt-4o,prompt5,5,0.009500351864883884
6308,gpt-4o,prompt5,5,0.04397114393679148
6309,gpt-4o,prompt5,5,0.07910395519775988
6310,gpt-4o,prompt5,5,0.03430531732418525
6311,gpt-4o,prompt5,5,0.020891364902506964
6312,gpt-4o,prompt5,5,0.016549295774647886
6313,gpt-4o,prompt5,5,0.016157358623112048
6314,gpt-4o,prompt5,5,0.029310344827586206
6315,gpt-4o,prompt5,5,0.028321678321678322
6316,gpt-4o,prompt5,5,0.03135768435561682
6317,gpt-4o,prompt5,5,0.04721467391304348
6318,gpt-4o,prompt5,5,0.05186931626810374
6319,gpt-4o,prompt5,5,0.05282637954239569
6320,gpt-4o,prompt5,5,0.08399040109701748
6321,gpt-4o,prompt5,5,0.03696027633851468
6322,gpt-4o,prompt5,5,0.007104795737122558
6323,gpt-4o,prompt5,10,0.14285714285714285
6324,gpt-4o,prompt5,10,0.08564902931100114
6325,gpt-4o,prompt5,10,0.02381838481577968
6326,gpt-4o,prompt5,10,0.25042130097741827
6327,gpt-4o,prompt5,10,0.14482970236268794
6328,gpt-4o,prompt5,10,0.08847804555959063
6329,gpt-4o,prompt5,10,0.04066907182682847
6330,gpt-4o,prompt5,10,0.06898754391568189
6331,gpt-4o,prompt5,10,0.08050148465852854
6332,gpt-4o,prompt5,10,0.10873041253597697
6333,gpt-4o,prompt5,10,0.040354330708661415
6334,gpt-4o,prompt5,10,0.12503907471084713
6335,gpt-4o,prompt5,10,0.12007684918347743
6336,gpt-4o,prompt5,10,0.07127227258518287
6337,gpt-4o,prompt5,10,0.09582089552238807
6338,gpt-4o,prompt5,10,0.1688888888888889
6339,gpt-4o,prompt5,10,0.02192134107027724
6340,gpt-4o,prompt5,10,0.08136721113127647
6341,gpt-4o,prompt5,10,0.04147322810275456
6342,gpt-4o,prompt5,10,0.12458926615553122
6343,gpt-4o,prompt5,10,0.8005366726296959
6344,gpt-4o,prompt5,10,0.05131229725744618
6345,gpt-4o,prompt5,10,0.1001410437235543
6346,gpt-4o,prompt5,10,0.047747747747747746
6347,gpt-4o,prompt5,10,0.804477189005384
6348,gpt-4o,prompt5,10,0.3819643882825962
6349,gpt-4o,prompt5,10,0.795930762222897
6350,gpt-4o,prompt5,10,0.14749262536873156
6351,gpt-4o,prompt5,10,0.06698141044555916
6352,gpt-4o,prompt5,10,0.0889754343918514
6353,gpt-4o,prompt5,10,0.09052376627308507
6354,gpt-4o,prompt5,10,0.11046153846153846
6355,gpt-4o,prompt5,10,0.099851411589896
6356,gpt-4o,prompt5,10,0.7988238935314145
6357,gpt-4o,prompt5,10,0.03209203754162882
6358,gpt-4o,prompt5,10,0.020180722891566263
6359,gpt-4o,prompt5,10,0.13876478318002627
6360,gpt-4o,prompt5,10,0.026945201332122314
6361,gpt-4o,prompt5,10,0.8219518938346696
6362,gpt-4o,prompt5,10,0.8316772056609455
6363,gpt-4o,prompt5,10,0.10363686081487558
6364,gpt-4o,prompt5,10,0.10276031702650998
6365,gpt-4o,prompt5,10,1.662202787646898
6366,gpt-4o,prompt5,10,1.2359978249048396
6367,gpt-4o,prompt5,10,0.021906818883060782
6368,gpt-4o,prompt5,10,0.05279126213592233
6369,gpt-4o,prompt5,10,0.1315541601255887
6370,gpt-4o,prompt5,10,0.21575135787567895
6371,gpt-4o,prompt5,10,0.06112104949314252
6372,gpt-4o,prompt5,10,0.09285103958986043
6373,gpt-4o,prompt5,10,0.14748394004282656
6374,gpt-4o,prompt5,10,0.060384032339565435
6375,gpt-4o,prompt5,10,0.0668566986265872
6376,gpt-4o,prompt5,10,0.14119772844605058
6377,gpt-4o,prompt5,10,0.033134869272586076
6378,gpt-4o,prompt5,10,0.05894006934125805
6379,gpt-4o,prompt5,10,0.06161014755371473
6380,gpt-4o,prompt5,10,0.11044362292051756
6381,gpt-4o,prompt5,10,0.07754906653901389
6382,gpt-4o,prompt5,10,0.02069950035688794
6383,gpt-4o,prompt5,10,0.031118390266729058
6384,gpt-4o,prompt5,10,0.004064068850107579
6385,gpt-4o,prompt5,10,0.01939910101726993
6386,gpt-4o,prompt5,10,0.03713956170703576
6387,gpt-4o,prompt5,10,0.1486997110468993
6388,gpt-4o,prompt5,10,0.032721280602636536
6389,gpt-4o,prompt5,10,0.0695528743789922
6390,gpt-4o,prompt5,10,0.21903491216366466
6391,gpt-4o,prompt5,10,0.04514120524794307
6392,gpt-4o,prompt5,10,0.07760729375138982
6393,gpt-4o,prompt5,10,0.412303664921466
6394,gpt-4o,prompt5,10,0.030564784053156147
6395,gpt-4o,prompt5,10,0.447333034513671
6396,gpt-4o,prompt5,10,0.38669064748201437
6397,gpt-4o,prompt5,10,0.014699331848552339
6398,gpt-4o,prompt5,10,0.02334287601849813
6399,gpt-4o,prompt5,10,0.041882556131260795
6400,gpt-4o,prompt5,10,0.17761692650334077
6401,gpt-4o,prompt5,10,0.05413469735720375
6402,gpt-4o,prompt5,10,0.05774946921443737
6403,gpt-4o,prompt5,10,0.038820212535241816
6404,gpt-4o,prompt5,10,0.04084720121028744
6405,gpt-4o,prompt5,10,0.9773071104387292
6406,gpt-4o,prompt5,10,0.06904906117504543
6407,gpt-4o,prompt5,10,0.058787632221318144
6408,gpt-4o,prompt5,10,0.9456875508543532
6409,gpt-4o,prompt5,10,0.12630998345284059
6410,gpt-4o,prompt5,10,0.9438470728793309
6411,gpt-4o,prompt5,10,0.32397451214655515
6412,gpt-4o,prompt5,10,0.049638460035176864
6413,gpt-4o,prompt5,10,0.041649137568363484
6414,gpt-4o,prompt5,10,0.037193575655114115
6415,gpt-4o,prompt5,10,0.06982441812984892
6416,gpt-4o,prompt5,10,0.0013169446883230904
6417,gpt-4o,prompt5,10,0.756244616709733
6418,gpt-4o,prompt5,10,0.07116564417177915
6419,gpt-4o,prompt5,10,0.07473598700243704
6420,gpt-4o,prompt5,10,0.11898129725427775
6421,gpt-4o,prompt5,10,0.06255144032921811
6422,gpt-4o,prompt5,10,0.038765822784810125
6423,gpt-4o,prompt5,10,0.04518664047151277
6424,gpt-4o,prompt5,10,0.2509788566953798
6425,gpt-4o,prompt5,10,0.10563121089436879
6426,gpt-4o,prompt5,10,0.08005473828258639
6427,gpt-4o,prompt5,10,0.1391001267427123
6428,gpt-4o,prompt5,10,0.08525429930479327
6429,gpt-4o,prompt5,10,0.16294919454770757
6430,gpt-4o,prompt5,10,0.07908428720083246
6431,gpt-4o,prompt5,10,0.05924086555516141
6432,gpt-4o,prompt5,10,0.025978524419812955
6433,gpt-4o,prompt5,10,0.046218487394957986
6434,gpt-4o,prompt5,10,0.08155080213903744
6435,gpt-4o,prompt5,10,0.13377820146170957
6436,gpt-4o,prompt5,10,0.12963540043627297
6437,gpt-4o,prompt5,10,0.10033222591362126
6438,gpt-4o,prompt5,10,0.024041811846689895
6439,gpt-4o,prompt5,10,0.022545959070412763
6440,gpt-4o,prompt5,20,0.14573070607553365
6441,gpt-4o,prompt5,20,0.08074534161490683
6442,gpt-4o,prompt5,20,0.06632868610054922
6443,gpt-4o,prompt5,20,0.022443890274314215
6444,gpt-4o,prompt5,20,0.07211925866236905
6445,gpt-4o,prompt5,20,0.08624708624708624
6446,gpt-4o,prompt5,20,0.045112781954887216
6447,gpt-4o,prompt5,20,0.05278350515463918
6448,gpt-4o,prompt5,20,0.09475806451612903
6449,gpt-4o,prompt5,20,0.6203351104341204
6450,gpt-4o,prompt5,20,0.2467092892064686
6451,gpt-4o,prompt5,20,0.20892351274787535
6452,gpt-4o,prompt5,20,0.08869272803699033
6453,gpt-4o,prompt5,20,0.2017001545595054
6454,gpt-4o,prompt5,20,0.13539282990083906
6455,gpt-4o,prompt5,20,0.4588235294117647
6456,gpt-4o,prompt5,20,0.1211410707307542
6457,gpt-4o,prompt5,20,0.5500191644308164
6458,gpt-4o,prompt5,20,0.04630012401818934
6459,gpt-4o,prompt5,20,0.1076742364917776
6460,gpt-4o,prompt5,20,0.15688405797101448
6461,gpt-4o,prompt5,20,0.16265314744402196
6462,gpt-4o,prompt5,20,0.5612017804154302
6463,gpt-4o,prompt5,20,0.5769944341372912
6464,gpt-4o,prompt5,20,0.18268913115295674
6465,gpt-4o,prompt5,20,0.0944912012241775
6466,gpt-4o,prompt5,20,0.5771407016220295
6467,gpt-4o,prompt5,20,0.1288386869043417
6468,gpt-4o,prompt5,20,0.581466008355488
6469,gpt-4o,prompt5,20,0.1480654761904762
6470,gpt-4o,prompt5,20,0.18804861580013504
6471,gpt-4o,prompt5,20,0.4291682491454615
6472,gpt-4o,prompt5,20,0.044322344322344324
6473,gpt-4o,prompt5,20,0.08846990572878898
6474,gpt-4o,prompt5,20,0.5591955887122932
6475,gpt-4o,prompt5,20,0.11099726775956284
6476,gpt-4o,prompt5,20,0.3572404371584699
6477,gpt-4o,prompt5,20,0.32206284153005466
6478,gpt-4o,prompt5,20,0.40879478827361565
6479,gpt-4o,prompt5,20,0.40622906898861355
6480,gpt-4o,prompt5,20,0.5502049180327869
6481,gpt-4o,prompt5,20,0.4757065735154017
6482,gpt-4o,prompt5,20,0.5310792349726776
6483,gpt-4o,prompt5,20,0.37329234972677594
6484,gpt-4o,prompt5,20,0.04045828857858933
6485,gpt-4o,prompt5,20,0.8647994467496543
6486,gpt-4o,prompt5,20,0.1091307066916823
6487,gpt-4o,prompt5,20,0.07014093739757457
6488,gpt-4o,prompt5,20,0.09465875370919881
6489,gpt-4o,prompt5,20,0.09488399762046401
6490,gpt-4o,prompt5,20,0.049016546987199504
6491,gpt-4o,prompt5,20,0.14798626287855135
6492,gpt-4o,prompt5,20,0.09056493884682586
6493,gpt-4o,prompt5,20,0.2044231918708906
6494,gpt-4o,prompt5,20,0.0433832709113608
6495,gpt-4o,prompt5,20,0.0226497052435619
6496,gpt-4o,prompt5,20,0.029429797670141016
6497,gpt-4o,prompt5,20,0.060880424601935684
6498,gpt-4o,prompt5,20,0.13992974238875877
6499,gpt-4o,prompt5,20,0.12347600518806745
6500,gpt-4o,prompt5,20,0.033116331729408435
6501,gpt-4o,prompt5,20,0.029035012809564473
6502,gpt-4o,prompt5,20,0.12587822014051522
6503,gpt-4o,prompt5,20,0.037757114680191606
6504,gpt-4o,prompt5,20,0.008422887017136218
6505,gpt-4o,prompt5,20,0.12363919129082426
6506,gpt-4o,prompt5,20,0.10505632695834424
6507,gpt-4o,prompt5,20,0.026474820143884893
6508,gpt-4o,prompt5,20,0.1497844827586207
6509,gpt-4o,prompt5,20,0.0711743772241993
6510,gpt-4o,prompt5,20,0.20521880945909216
6511,gpt-4o,prompt5,20,0.06740331491712707
6512,gpt-4o,prompt5,20,0.47094240837696333
6513,gpt-4o,prompt5,40,0.031677018633540374
6514,gpt-4o,prompt5,40,0.1772963075984132
6515,gpt-4o,prompt5,40,0.14269942036985922
6516,gpt-4o,prompt5,40,0.10544430538172717
6517,gpt-4o,prompt5,40,0.2912004069175992
6518,gpt-4o,prompt5,40,0.187683284457478
6519,gpt-4o,prompt5,40,0.08887598024978216
6520,gpt-4o,prompt5,40,0.23168199347374666
6521,gpt-4o,prompt5,40,0.07105263157894737
6522,gpt-4o,prompt5,40,0.18332820670562905
6523,gpt-4o,prompt5,40,0.2204497907949791
6524,gpt-4o,prompt5,40,0.11488250652741515
6525,gpt-4o,prompt5,40,0.21162483487450462
6526,gpt-4o,prompt5,40,0.06645569620253164
6527,gpt-4o,prompt5,40,0.1621866505587436
6528,gpt-4o,prompt5,40,0.2189922480620155
6529,gpt-4o,prompt5,40,0.09467120181405896
6530,gpt-4o,prompt5,40,0.06743070362473348
6531,gpt-4o,prompt5,40,0.287816646562123
6532,gpt-4o,prompt5,40,0.0847457627118644
6533,gpt-4o,prompt5,40,0.04462585034013605
6534,gpt-4o,prompt5,40,0.7267150027886224
6535,gpt-4o,prompt5,40,0.05698234349919743
6536,gpt-4o,prompt5,40,0.2032312925170068
6537,gpt-4o,prompt5,40,0.20985979194934418
6538,gpt-4o,prompt5,40,0.05982667039418507
6539,gpt-4o,prompt5,40,0.3030869971936389
6540,gpt-4o,prompt5,40,0.18219944082013048
6541,gpt-4o,prompt5,40,0.12331034482758621
6542,gpt-4o,prompt5,40,0.01593068753493572
6543,gpt-4o,prompt5,40,0.11345939933259176
6544,gpt-4o,prompt5,40,0.23351453557078705
6545,gpt-4o,prompt5,40,0.060282742064550546
6546,gpt-4o,prompt5,40,0.046338965693804406
6547,gpt-4o,prompt5,40,0.11288022813688213
6548,gpt-4o,prompt5,40,0.0317208564631245
6549,gpt-4o,prompt5,40,0.11817462410973358
6550,gpt-4o,prompt5,40,0.12933526011560695
6551,gpt-4o,prompt5,40,0.14299424184261036
6552,gpt-4o,prompt5,40,0.7350674373795761
6553,gpt-4o,prompt5,40,0.08766859344894026
6554,gpt-4o,prompt5,40,0.1329479768786127
6555,gpt-4o,prompt5,40,0.02922609305588029
6556,gpt-4o,prompt5,40,0.13005780346820808
6557,gpt-4o,prompt5,40,0.04541241890639481
6558,gpt-4o,prompt5,40,0.12970990330110035
6559,gpt-4o,prompt5,40,0.7259093809827696
6560,gpt-4o,prompt5,40,0.06427457098283931
6561,gpt-4o,prompt5,40,0.059204141054674864
6562,gpt-4o,prompt5,40,0.5193266832917706
6563,gpt-4o,prompt5,40,0.10365488316357101
6564,gpt-4o,prompt5,40,0.15289147082123053
6565,gpt-4o,prompt5,40,0.35062111801242235
6566,gpt-4o,prompt5,40,0.6701995012468828
6567,gpt-4o,prompt5,40,0.4940773067331671
6568,gpt-4o,prompt5,40,0.4401496259351621
6569,gpt-4o,prompt5,40,0.04865025215069712
6570,gpt-4o,prompt5,40,0.08546280522430437
6571,gpt-4o,prompt5,40,0.10974588103881597
6572,gpt-4o,prompt5,40,0.618009750501864
6573,gpt-4o,prompt5,40,0.5749035894393355
6574,gpt-4o,prompt5,40,0.5099377039454168
6575,gpt-4o,prompt5,40,0.5327795906259271
6576,gpt-4o,prompt5,40,0.35885447106955
6577,gpt-4o,prompt5,40,0.5771478667445938
6578,gpt-4o,prompt5,40,0.59760374050263
6579,gpt-4o,prompt5,40,0.8085914669783753
6580,gpt-4o,prompt5,40,0.536978417266187
6581,gpt-4o,prompt5,40,0.6216216216216216
6582,gpt-4o,prompt5,40,0.5961754780652418
6583,gpt-4o,prompt5,40,0.6986490212296664
6584,gpt-4o,prompt5,40,0.6326709526592635
6585,gpt-4o,prompt5,40,0.11744340878828229
6586,gpt-4o,prompt5,40,0.43830128205128205
6587,gpt-4o,prompt5,40,0.0930294195600318
6588,gpt-4o,prompt5,40,0.5
6589,gpt-4o,prompt5,40,0.5520163646990064
6590,gpt-4o,prompt5,40,0.5581531268264173
6591,gpt-4o,prompt5,40,0.5517241379310345
6592,gpt-4o,prompt5,40,0.5356516656925775
6593,gpt-4o,prompt5,40,0.5295149035651666
6594,gpt-4o,prompt5,40,0.5505552308591467
6595,gpt-4o,prompt5,40,0.07466918714555766
6596,gpt-4o,prompt5,40,0.014637391882900865
6597,gpt-4o,prompt5,40,0.033451270504985524
6598,gpt-4o,prompt5,40,0.36696658097686374
6599,gpt-4o,prompt5,40,0.06386701662292213
6600,gpt-4o,prompt5,40,0.1616361071932299
6601,gpt-4o,prompt5,40,0.14618520675596972
6602,gpt-4o,prompt5,40,0.07279029462738301
6603,gpt-4o,prompt5,40,0.11129568106312292
6604,gpt-4o,prompt5,40,0.07825413223140495
6605,gpt-4o,prompt5,40,0.042163882259347654
6606,gpt-4o,prompt5,40,0.1092478421701603
6607,gpt-4o,prompt5,40,0.03851333153784002
6608,gpt-4o,prompt5,40,0.19836146971201588
6609,gpt-4o,prompt5,40,0.2628352490421456
6610,gpt-4o,prompt5,40,0.10106126386878919
6611,gpt-4o,prompt5,40,0.12671059300557527
6612,gpt-4o,prompt5,40,0.1437414030261348
6613,gpt-4o,prompt5,40,0.0711743772241993
6614,gpt-4o,prompt5,40,0.04432757325319309
6615,gpt-4o,prompt5,40,0.16177202588352413
6616,gpt-4o,prompt5,40,0.07923019245188703
6617,gpt-4o,prompt5,40,0.25544554455445545
6618,gpt-4o,prompt5,40,0.134033203125
6619,gpt-4o,prompt5,40,0.08269525267993874
6620,gpt-4o,prompt5,40,0.1762866762866763
6621,gpt-4o,prompt5,40,0.2441860465116279
6622,gpt-4o,prompt5,40,0.13353889943074004
6623,gpt-4o,prompt5,40,0.20567837017771998
6624,gpt-4o,prompt5,40,0.1775827143821742
6625,gpt-4o,prompt5,40,0.19080408707241225
6626,gpt-4o,prompt5,40,0.13499433748584372
6627,gpt-4o,prompt5,40,0.10284133769172743
6628,gpt-4o,prompt5,40,0.13232104121475055
6629,gpt-4o,prompt5,40,0.19106393483090595
6630,gpt-4o,prompt5,40,0.3921660060620191
6631,gpt-4o,prompt5,40,0.06310679611650485
6632,gpt-4o,prompt5,40,0.23152249941711356
6633,gpt-4o,prompt5,40,0.05673408978786384
6634,gpt-4o,prompt5,40,0.053330056524944706
6635,gpt-4o,prompt5,40,0.07785888077858881
6636,gpt-4o,prompt5,40,0.17126937984496124
6637,gpt-4o,prompt5,40,0.15090403337969402
6638,gpt-4o,prompt5,40,0.14031620553359683
6639,gpt-4o,prompt9,2,0.06989247311827956
6640,gpt-4o,prompt9,2,0.07349665924276169
6641,gpt-4o,prompt9,2,0.19556451612903225
6642,gpt-4o,prompt9,2,0.06565176022835395
6643,gpt-4o,prompt9,2,0.06216537775133849
6644,gpt-4o,prompt9,2,0.07051472775959536
6645,gpt-4o,prompt9,2,0.18236600063431652
6646,gpt-4o,prompt9,2,0.216289592760181
6647,gpt-4o,prompt9,2,0.08015028177833437
6648,gpt-4o,prompt9,2,0.10590823381521056
6649,gpt-4o,prompt9,2,0.13648740639891083
6650,gpt-4o,prompt9,2,0.15649867374005305
6651,gpt-4o,prompt9,2,0.11511450381679389
6652,gpt-4o,prompt9,2,0.05319493999351281
6653,gpt-4o,prompt9,2,0.12672268907563025
6654,gpt-4o,prompt9,2,0.029116465863453816
6655,gpt-4o,prompt9,2,0.1911021233569262
6656,gpt-4o,prompt9,2,0.09700476514635807
6657,gpt-4o,prompt9,2,0.15658602150537634
6658,gpt-4o,prompt9,2,0.1403852432255958
6659,gpt-4o,prompt9,2,0.2898148148148148
6660,gpt-4o,prompt9,2,0.14521008403361343
6661,gpt-4o,prompt9,2,0.12356515867656989
6662,gpt-4o,prompt9,2,0.0643312101910828
6663,gpt-4o,prompt9,2,0.10108917631041525
6664,gpt-4o,prompt9,2,0.09942314217848659
6665,gpt-4o,prompt9,2,0.12495867768595041
6666,gpt-4o,prompt9,2,0.15319426336375488
6667,gpt-4o,prompt9,2,0.06963434022257552
6668,gpt-4o,prompt9,2,0.11809713905522289
6669,gpt-4o,prompt9,2,0.12818791946308725
6670,gpt-4o,prompt9,2,0.18751969744721084
6671,gpt-4o,prompt9,2,0.17462879276952872
6672,gpt-4o,prompt9,2,0.15530799475753604
6673,gpt-4o,prompt9,2,0.20853540252182348
6674,gpt-4o,prompt9,2,0.24487924182207277
6675,gpt-4o,prompt9,2,0.059003362885967595
6676,gpt-4o,prompt9,2,0.10027514521553042
6677,gpt-4o,prompt9,2,0.11219810455518191
6678,gpt-4o,prompt9,2,0.1851328434143584
6679,gpt-4o,prompt9,2,0.15153301886792453
6680,gpt-4o,prompt9,2,0.06786915316416998
6681,gpt-4o,prompt9,2,0.04708040354631611
6682,gpt-4o,prompt9,2,0.09446652399877713
6683,gpt-4o,prompt9,2,0.07000917150718435
6684,gpt-4o,prompt9,2,0.07153775603790889
6685,gpt-4o,prompt9,2,0.05138483965014577
6686,gpt-4o,prompt9,2,0.04456140350877193
6687,gpt-4o,prompt9,2,0.13233761722820422
6688,gpt-4o,prompt9,2,0.047134621905730756
6689,gpt-4o,prompt9,2,0.06342425238251725
6690,gpt-4o,prompt9,2,0.0896116827082642
6691,gpt-4o,prompt9,2,0.06381510865815798
6692,gpt-4o,prompt9,2,0.0788243152972612
6693,gpt-4o,prompt9,2,0.060434056761268784
6694,gpt-4o,prompt9,2,0.29864864864864865
6695,gpt-4o,prompt9,2,0.039176626826029216
6696,gpt-4o,prompt9,2,0.06105125693764284
6697,gpt-4o,prompt9,2,0.06437625083388926
6698,gpt-4o,prompt9,2,0.04512516469038208
6699,gpt-4o,prompt9,2,0.1253048780487805
6700,gpt-4o,prompt9,2,0.04645799011532125
6701,gpt-4o,prompt9,2,0.13223388305847075
6702,gpt-4o,prompt9,2,0.0789306174411203
6703,gpt-4o,prompt9,2,0.033666666666666664
6704,gpt-4o,prompt9,2,0.4166666666666667
6705,gpt-4o,prompt9,2,0.036838580040187544
6706,gpt-4o,prompt9,2,0.17502746246796044
6707,gpt-4o,prompt9,2,0.09074733096085409
6708,gpt-4o,prompt9,2,0.03905447070914697
6709,gpt-4o,prompt9,2,0.12284692882677933
6710,gpt-4o,prompt9,2,0.04975124378109453
6711,gpt-4o,prompt9,2,0.11212219694507637
6712,gpt-4o,prompt9,2,0.06293940408436559
6713,gpt-4o,prompt9,2,0.044766505636070854
6714,gpt-4o,prompt9,2,0.07518543492919758
6715,gpt-4o,prompt9,2,0.047379032258064516
6716,gpt-4o,prompt9,2,0.06063618290258449
6717,gpt-4o,prompt9,2,0.15246338215712382
6718,gpt-4o,prompt9,2,0.04106910039113429
6719,gpt-4o,prompt9,2,0.08842443729903537
6720,gpt-4o,prompt9,2,0.1080227416298168
6721,gpt-4o,prompt9,2,0.13732718894009216
6722,gpt-4o,prompt9,2,0.055
6723,gpt-4o,prompt9,2,0.031198141387321607
6724,gpt-4o,prompt9,2,0.05056932350971199
6725,gpt-4o,prompt9,2,0.034460124712832295
6726,gpt-4o,prompt9,2,0.016711229946524065
6727,gpt-4o,prompt9,2,0.04813559322033898
6728,gpt-4o,prompt9,2,0.033825944170771755
6729,gpt-4o,prompt9,2,0.1129746835443038
6730,gpt-4o,prompt9,2,0.04929577464788732
6731,gpt-4o,prompt9,2,0.04723346828609987
6732,gpt-4o,prompt9,2,0.05254350736278447
6733,gpt-4o,prompt9,2,0.09041007426541815
6734,gpt-4o,prompt9,2,0.06118355065195587
6735,gpt-4o,prompt9,2,0.08876933422999328
6736,gpt-4o,prompt9,2,0.06342913776015857
6737,gpt-4o,prompt9,2,0.034460124712832295
6738,gpt-4o,prompt9,2,0.047122181083810166
6739,gpt-4o,prompt9,2,0.09479434447300772
6740,gpt-4o,prompt9,2,0.05459300424975482
6741,gpt-4o,prompt9,2,0.0493619879113499
6742,gpt-4o,prompt9,2,0.0468013468013468
6743,gpt-4o,prompt9,2,0.07441253263707572
6744,gpt-4o,prompt9,2,0.03648648648648649
6745,gpt-4o,prompt9,2,0.02872235061076263
6746,gpt-4o,prompt9,2,0.04128595600676819
6747,gpt-4o,prompt9,2,0.05
6748,gpt-4o,prompt9,2,0.05581708137188971
6749,gpt-4o,prompt9,2,0.03887618425351192
6750,gpt-4o,prompt9,2,0.053817692566431215
6751,gpt-4o,prompt9,2,0.034403669724770644
6752,gpt-4o,prompt9,2,0.08839601414336226
6753,gpt-4o,prompt9,5,0.1757847533632287
6754,gpt-4o,prompt9,5,0.06574165840766436
6755,gpt-4o,prompt9,5,0.10646984924623115
6756,gpt-4o,prompt9,5,0.06427158866183257
6757,gpt-4o,prompt9,5,0.10419955794126934
6758,gpt-4o,prompt9,5,0.12560940636650417
6759,gpt-4o,prompt9,5,0.4541820418204182
6760,gpt-4o,prompt9,5,0.45977704127749325
6761,gpt-4o,prompt9,5,0.18433978618896274
6762,gpt-4o,prompt9,5,0.13148695885990858
6763,gpt-4o,prompt9,5,0.10048808498420901
6764,gpt-4o,prompt9,5,0.07067238912732475
6765,gpt-4o,prompt9,5,0.03351783517835178
6766,gpt-4o,prompt9,5,0.2726750861079219
6767,gpt-4o,prompt9,5,0.20387453874538744
6768,gpt-4o,prompt9,5,0.12052117263843648
6769,gpt-4o,prompt9,5,0.22585669781931464
6770,gpt-4o,prompt9,5,0.056432748538011696
6771,gpt-4o,prompt9,5,0.09594405594405594
6772,gpt-4o,prompt9,5,0.09566184649610679
6773,gpt-4o,prompt9,5,0.160546282245827
6774,gpt-4o,prompt9,5,0.2560941440179322
6775,gpt-4o,prompt9,5,1.641025641025641
6776,gpt-4o,prompt9,5,1.2506828528072838
6777,gpt-4o,prompt9,5,0.027728085867620753
6778,gpt-4o,prompt9,5,0.15135583840619812
6779,gpt-4o,prompt9,5,0.5257332595462092
6780,gpt-4o,prompt9,5,0.4374361593462717
6781,gpt-4o,prompt9,5,0.2888765910348644
6782,gpt-4o,prompt9,5,1.6253458771444382
6783,gpt-4o,prompt9,5,0.2611879576891782
6784,gpt-4o,prompt9,5,1.6192584394023244
6785,gpt-4o,prompt9,5,0.7055753913759956
6786,gpt-4o,prompt9,5,0.03149394347240915
6787,gpt-4o,prompt9,5,0.06991912340203496
6788,gpt-4o,prompt9,5,0.05707931801334322
6789,gpt-4o,prompt9,5,0.08846611177170036
6790,gpt-4o,prompt9,5,0.16986234021632252
6791,gpt-4o,prompt9,5,0.07716962524654833
6792,gpt-4o,prompt9,5,0.07079195314489432
6793,gpt-4o,prompt9,5,0.06191874694077337
6794,gpt-4o,prompt9,5,0.05100272344639762
6795,gpt-4o,prompt9,5,0.23248560460652593
6796,gpt-4o,prompt9,5,0.027425088877602845
6797,gpt-4o,prompt9,5,0.09865689865689865
6798,gpt-4o,prompt9,5,0.048792270531400964
6799,gpt-4o,prompt9,5,0.2177013422818792
6800,gpt-4o,prompt9,5,0.14064206158549902
6801,gpt-4o,prompt9,5,0.029817644159684575
6802,gpt-4o,prompt9,5,0.051541425818882464
6803,gpt-4o,prompt9,5,0.14675098124727431
6804,gpt-4o,prompt9,5,0.043985419198055896
6805,gpt-4o,prompt9,5,0.06153846153846154
6806,gpt-4o,prompt9,5,0.062380952380952384
6807,gpt-4o,prompt9,5,0.04208221843833617
6808,gpt-4o,prompt9,5,0.020295665246805313
6809,gpt-4o,prompt9,5,0.18436154949784792
6810,gpt-4o,prompt9,5,0.06882591093117409
6811,gpt-4o,prompt9,5,0.021128511061396966
6812,gpt-4o,prompt9,5,0.013527054108216433
6813,gpt-4o,prompt9,5,0.03904343582235237
6814,gpt-4o,prompt9,5,0.04764267990074442
6815,gpt-4o,prompt9,5,0.026693030153237766
6816,gpt-4o,prompt9,5,0.04675196850393701
6817,gpt-4o,prompt9,5,0.10355912743972445
6818,gpt-4o,prompt9,5,0.062380952380952384
6819,gpt-4o,prompt9,5,0.021371769383697812
6820,gpt-4o,prompt9,5,0.04487024011642008
6821,gpt-4o,prompt9,5,0.021371769383697812
6822,gpt-4o,prompt9,5,0.02661029594628202
6823,gpt-4o,prompt9,5,0.040214477211796246
6824,gpt-4o,prompt9,5,0.018537328593194517
6825,gpt-4o,prompt9,5,0.059469787437305945
6826,gpt-4o,prompt9,5,0.026452410383189122
6827,gpt-4o,prompt9,5,0.051769804960269686
6828,gpt-4o,prompt9,5,0.042599805258033106
6829,gpt-4o,prompt9,5,0.05890804597701149
6830,gpt-4o,prompt9,5,0.07667057444314185
6831,gpt-4o,prompt9,5,0.052682222756795766
6832,gpt-4o,prompt9,5,0.03665436654366544
6833,gpt-4o,prompt9,5,0.019910403185664508
6834,gpt-4o,prompt9,5,0.1798291310689727
6835,gpt-4o,prompt9,5,0.05531807895398542
6836,gpt-4o,prompt9,5,0.11186287776274244
6837,gpt-4o,prompt9,5,0.9750979940050726
6838,gpt-4o,prompt9,5,0.16070541480377545
6839,gpt-4o,prompt9,5,0.02500618965090369
6840,gpt-4o,prompt9,5,0.057669298875329025
6841,gpt-4o,prompt9,5,0.02548874041078941
6842,gpt-4o,prompt9,5,0.05062680810028929
6843,gpt-4o,prompt9,5,0.051769804960269686
6844,gpt-4o,prompt9,5,0.03052683407188577
6845,gpt-4o,prompt9,5,0.05
6846,gpt-4o,prompt9,5,0.05382027871215762
6847,gpt-4o,prompt9,5,0.07319369263356083
6848,gpt-4o,prompt9,5,0.07359204921911973
6849,gpt-4o,prompt9,5,0.061487130600571975
6850,gpt-4o,prompt9,5,0.02500618965090369
6851,gpt-4o,prompt9,5,0.06527415143603134
6852,gpt-4o,prompt9,5,0.04744613894940692
6853,gpt-4o,prompt9,5,0.11166253101736973
6854,gpt-4o,prompt9,5,0.08247903075489282
6855,gpt-4o,prompt9,5,0.2176039119804401
6856,gpt-4o,prompt9,5,0.18693371483071053
6857,gpt-4o,prompt9,5,0.7517831669044223
6858,gpt-4o,prompt9,5,0.13430206957287538
6859,gpt-4o,prompt9,5,0.06687754179846363
6860,gpt-4o,prompt9,5,0.8540180694246314
6861,gpt-4o,prompt9,5,0.10359712230215827
6862,gpt-4o,prompt9,5,0.2413162705667276
6863,gpt-4o,prompt9,5,0.24379770992366412
6864,gpt-4o,prompt9,5,0.2709832134292566
6865,gpt-4o,prompt9,5,0.1209556993529119
6866,gpt-4o,prompt9,5,0.2152399802078179
6867,gpt-4o,prompt9,5,0.12606303151575787
6868,gpt-4o,prompt9,5,0.26727012863268224
6869,gpt-4o,prompt9,5,0.077209797657082
6870,gpt-4o,prompt9,5,0.19776119402985073
6871,gpt-4o,prompt9,5,0.21641791044776118
6872,gpt-4o,prompt9,5,0.29056603773584905
6873,gpt-4o,prompt9,5,0.030542390731964193
6874,gpt-4o,prompt9,5,0.07991475759190197
6875,gpt-4o,prompt9,5,0.08949011446409989
6876,gpt-4o,prompt9,5,0.07377049180327869
6877,gpt-4o,prompt9,5,0.8658906882591093
6878,gpt-4o,prompt9,5,1.0474489795918367
6879,gpt-4o,prompt9,5,0.19081632653061226
6880,gpt-4o,prompt9,5,0.6612244897959184
6881,gpt-4o,prompt9,5,0.049414161996943456
6882,gpt-4o,prompt9,5,0.0845213849287169
6883,gpt-4o,prompt9,5,0.19635627530364372
6884,gpt-4o,prompt9,5,0.4519230769230769
6885,gpt-4o,prompt9,5,0.3694331983805668
6886,gpt-4o,prompt9,5,0.7550607287449392
6887,gpt-4o,prompt9,5,0.24782830863566685
6888,gpt-4o,prompt9,5,0.2302771855010661
6889,gpt-4o,prompt9,5,0.3333333333333333
6890,gpt-4o,prompt9,5,0.3637087146836451
6891,gpt-4o,prompt9,5,0.6414953271028038
6892,gpt-4o,prompt9,5,0.1408016443987667
6893,gpt-4o,prompt9,5,0.9708613512648094
6894,gpt-4o,prompt9,5,0.30862233534839323
6895,gpt-4o,prompt9,5,0.6118533744433025
6896,gpt-4o,prompt9,5,0.6604666892120392
6897,gpt-4o,prompt9,10,0.33161334709322327
6898,gpt-4o,prompt9,10,0.2714763852733358
6899,gpt-4o,prompt9,10,0.5383983572895277
6900,gpt-4o,prompt9,10,0.45796847635726795
6901,gpt-4o,prompt9,10,0.6611208406304728
6902,gpt-4o,prompt9,10,0.45227670753064797
6903,gpt-4o,prompt9,10,0.12591951536131546
6904,gpt-4o,prompt9,10,0.10170178282009724
6905,gpt-4o,prompt9,10,0.31962155491567257
6906,gpt-4o,prompt9,10,0.8955408753096614
6907,gpt-4o,prompt9,10,0.5354640980735552
6908,gpt-4o,prompt9,10,0.27119741100323624
6909,gpt-4o,prompt9,10,0.4323224852071006
6910,gpt-4o,prompt9,10,0.21131921824104236
6911,gpt-4o,prompt9,10,0.21795465062471078
6912,gpt-4o,prompt9,10,0.38488576449912126
6913,gpt-4o,prompt9,10,0.32762609902822765
6914,gpt-4o,prompt9,10,0.07523364485981308
6915,gpt-4o,prompt9,10,0.35259310824921686
6916,gpt-4o,prompt9,10,0.2297250261051166
6917,gpt-4o,prompt9,10,0.05743125652627915
6918,gpt-4o,prompt9,10,0.18355704697986577
6919,gpt-4o,prompt9,10,0.35256816740646796
6920,gpt-4o,prompt9,10,0.37550607287449395
6921,gpt-4o,prompt9,10,0.5022407170294494
6922,gpt-4o,prompt9,10,0.17381562099871958
6923,gpt-4o,prompt9,10,0.27446933962264153
6924,gpt-4o,prompt9,10,0.09547123623011015
6925,gpt-4o,prompt9,10,0.16182811152630067
6926,gpt-4o,prompt9,10,0.17651821862348177
6927,gpt-4o,prompt9,10,0.09828009828009827
6928,gpt-4o,prompt9,10,0.141005374644325
6929,gpt-4o,prompt9,10,0.1761963952765693
6930,gpt-4o,prompt9,10,0.369037884982284
6931,gpt-4o,prompt9,10,0.13457142857142856
6932,gpt-4o,prompt9,10,0.11939820742637644
6933,gpt-4o,prompt9,10,0.1112908443869298
6934,gpt-4o,prompt9,10,0.17647058823529413
6935,gpt-4o,prompt9,10,0.19930291508238276
6936,gpt-4o,prompt9,10,0.09035409035409035
6937,gpt-4o,prompt9,10,0.2143984843700663
6938,gpt-4o,prompt9,10,0.19888029858704345
6939,gpt-4o,prompt9,10,0.14536741214057508
6940,gpt-4o,prompt9,10,0.052479072762395364
6941,gpt-4o,prompt9,10,0.18130489335006272
6942,gpt-4o,prompt9,10,0.0359204618345093
6943,gpt-4o,prompt9,10,0.15270188221007894
6944,gpt-4o,prompt9,10,0.26605248464544945
6945,gpt-4o,prompt9,10,0.3507940930621343
6946,gpt-4o,prompt9,20,0.1588679245283019
6947,gpt-4o,prompt9,20,0.26979953992770295
6948,gpt-4o,prompt9,20,0.31148075668623615
6949,gpt-4o,prompt9,20,0.3015570384493168
6950,gpt-4o,prompt9,20,1.0244677470606927
6951,gpt-4o,prompt9,20,0.2765793528505393
6952,gpt-4o,prompt9,20,0.3222187597382362
6953,gpt-4o,prompt9,20,0.11609578660200061
6954,gpt-4o,prompt9,20,0.234949058351343
6955,gpt-4o,prompt9,20,0.3008292822419216
6956,gpt-4o,prompt9,20,0.2136268967569176
6957,gpt-4o,prompt9,20,0.2202187407626367
6958,gpt-4o,prompt9,20,0.3120689655172414
6959,gpt-4o,prompt9,20,0.27728188885689603
6960,gpt-4o,prompt9,20,0.3409292690145013
6961,gpt-4o,prompt9,20,0.7632592592592593
6962,gpt-4o,prompt9,20,0.6205619018215499
6963,gpt-4o,prompt9,20,0.20187927107061504
6964,gpt-4o,prompt9,20,0.7688475589505148
6965,gpt-4o,prompt9,20,0.18066980023501764
6966,gpt-4o,prompt9,20,0.037404832836809
6967,gpt-4o,prompt9,20,0.2052863436123348
6968,gpt-4o,prompt9,20,0.10824230387288977
6969,gpt-4o,prompt9,20,0.35681511470985156
6970,gpt-4o,prompt9,20,1.569678914266799
6971,gpt-4o,prompt9,20,0.23775388291517324
6972,gpt-4o,prompt9,20,0.1068334937439846
6973,gpt-4o,prompt9,20,0.1480637813211845
6974,gpt-4o,prompt9,20,0.2560700876095119
6975,gpt-4o,prompt9,20,0.2113976440624005
6976,gpt-4o,prompt9,20,0.18373298768632534
6977,gpt-4o,prompt9,20,1.0
6978,gpt-4o,prompt9,20,0.11645482652009619
6979,gpt-4o,prompt9,20,1.3555689707214005
6980,gpt-4o,prompt9,20,0.18055555555555555
6981,gpt-4o,prompt9,20,0.16843657817109145
6982,gpt-4o,prompt9,20,0.21293888166449934
6983,gpt-4o,prompt9,20,0.15133037694013304
6984,gpt-4o,prompt9,20,0.32632842990093064
6985,gpt-4o,prompt9,20,0.07675574891236793
6986,gpt-4o,prompt9,20,0.24754537340077357
6987,gpt-4o,prompt9,20,0.27601541654313666
6988,gpt-4o,prompt9,20,0.07206106870229008
6989,gpt-4o,prompt9,20,0.06935687263556116
6990,gpt-4o,prompt9,20,0.3891280947255113
6991,gpt-4o,prompt9,20,0.05727554179566564
6992,gpt-4o,prompt9,20,0.12435824301197947
6993,gpt-4o,prompt9,20,0.163476623784123
6994,gpt-4o,prompt9,20,1.0346565847511027
6995,gpt-4o,prompt9,20,0.11132016306052053
6996,gpt-4o,prompt9,20,0.37303087586641465
6997,gpt-4o,prompt9,20,0.12997090203685743
6998,gpt-4o,prompt9,20,0.12018669778296383
6999,gpt-4o,prompt9,20,0.04595530374567202
7000,gpt-4o,prompt9,20,0.06903103229892336
7001,gpt-4o,prompt9,20,0.1053770086526576
7002,gpt-4o,prompt9,20,0.10778443113772455
7003,gpt-4o,prompt9,20,0.19983818770226539
7004,gpt-4o,prompt9,20,0.9161248374512354
7005,gpt-4o,prompt9,20,0.08343446601941748
7006,gpt-4o,prompt9,20,0.13328998699609884
7007,gpt-4o,prompt9,20,0.10003096934035305
7008,gpt-4o,prompt9,20,0.21102808554496263
7009,gpt-4o,prompt9,20,0.22012415933781687
7010,gpt-4o,prompt9,20,0.16055789815115148
7011,gpt-4o,prompt9,20,0.11114494518879416
7012,gpt-4o,prompt9,20,0.23542251325226068
7013,gpt-4o,prompt9,20,0.229518855656697
7014,gpt-4o,prompt9,20,0.4420289855072464
7015,gpt-4o,prompt9,20,0.061979648473635525
7016,gpt-4o,prompt9,20,0.32946452123450276
7017,gpt-4o,prompt9,20,0.577752808988764
7018,gpt-4o,prompt9,20,1.070679012345679
7019,gpt-4o,prompt9,20,0.045025188916876575
7020,gpt-4o,prompt9,20,0.1466065747613998
7021,gpt-4o,prompt9,20,0.18019666133089413
7022,gpt-4o,prompt9,20,0.23896270895842264
7023,gpt-4o,prompt9,20,0.2999022482893451
7024,gpt-4o,prompt9,20,0.03813229571984436
7025,gpt-4o,prompt9,20,0.2142701287366354
7026,gpt-4o,prompt9,20,0.1381903642773208
7027,gpt-4o,prompt9,20,0.13719365689572321
7028,gpt-4o,prompt9,20,0.16696750902527077
7029,gpt-4o,prompt9,20,0.07552721922511035
7030,gpt-4o,prompt9,20,0.2577189666036547
7031,gpt-4o,prompt9,20,0.10400390625
7032,gpt-4o,prompt9,20,0.1956806282722513
7033,gpt-4o,prompt9,20,0.09157894736842105
7034,gpt-4o,prompt9,20,0.6037572878427986
7035,gpt-4o,prompt9,20,0.13110820244328097
7036,gpt-4o,prompt9,20,0.32428545748696747
7037,gpt-4o,prompt9,20,0.27399650959860383
7038,gpt-4o,prompt9,20,0.2422093273157103
7039,gpt-4o,prompt9,20,0.28435316536099936
7040,gpt-4o,prompt9,20,0.3276444111027757
7041,gpt-4o,prompt9,20,0.12652705061082026
7042,gpt-4o,prompt9,20,0.15778826702629806
7043,gpt-4o,prompt9,20,0.2993780827793266
7044,gpt-4o,prompt9,20,0.3782460621541081
7045,gpt-4o,prompt9,20,0.09423728813559322
7046,gpt-4o,prompt9,20,0.1769453642384106
7047,gpt-4o,prompt9,20,0.3720748829953198
7048,gpt-4o,prompt9,20,0.07954802259887006
7049,gpt-4o,prompt9,20,0.9706900530810062
7050,gpt-4o,prompt9,20,0.14988189821773673
7051,gpt-4o,prompt9,20,0.1767711962833914
7052,gpt-4o,prompt9,20,0.5867595818815331
7053,gpt-4o,prompt9,20,0.11423955688899146
7054,gpt-4o,prompt9,20,0.16193504428798547
7055,gpt-4o,prompt9,40,0.1312127236580517
7056,gpt-4o,prompt9,40,0.31172686788718457
7057,gpt-4o,prompt9,40,0.38401982037782595
7058,gpt-4o,prompt9,40,0.3533834586466165
7059,gpt-4o,prompt9,40,0.6807061009600496
7060,gpt-4o,prompt9,40,0.49144679617280373
7061,gpt-4o,prompt9,40,0.46701765252400124
7062,gpt-4o,prompt9,40,0.4417019275975552
7063,gpt-4o,prompt9,40,0.23536698668318365
7064,gpt-4o,prompt9,40,0.8021059151440074
7065,gpt-4o,prompt9,40,0.5986373490244657
7066,gpt-4o,prompt9,40,0.42350856467808623
7067,gpt-4o,prompt9,40,0.412237862683137
7068,gpt-4o,prompt9,40,0.2532773990561091
7069,gpt-4o,prompt9,40,0.8974432634300489
7070,gpt-4o,prompt9,40,1.6992243608158575
7071,gpt-4o,prompt9,40,0.12800447177193963
7072,gpt-4o,prompt9,40,1.2825600894354388
7073,gpt-4o,prompt9,40,0.31501373969522856
7074,gpt-4o,prompt9,40,1.3103721298495645
7075,gpt-4o,prompt9,40,1.1338736724427054
7076,gpt-4o,prompt9,40,0.2604807154835103
7077,gpt-4o,prompt9,40,1.085972850678733
7078,gpt-4o,prompt9,40,1.028787031861375
7079,gpt-4o,prompt9,40,0.16996841803043353
7080,gpt-4o,prompt9,40,0.25007407407407406
7081,gpt-4o,prompt9,40,0.231309724564362
7082,gpt-4o,prompt9,40,0.3838771593090211
7083,gpt-4o,prompt9,40,1.3027145599122567
7084,gpt-4o,prompt9,40,0.2980531944063614
7085,gpt-4o,prompt9,40,0.44329400433421623
7086,gpt-4o,prompt9,40,0.23766937669376695
7087,gpt-4o,prompt9,40,0.5352344392651495
7088,gpt-4o,prompt9,40,0.3194406361392926
7089,gpt-4o,prompt9,40,0.5972031806964628
7090,gpt-4o,prompt9,40,0.2175379426644182
7091,gpt-4o,prompt9,40,0.3223905723905724
7092,gpt-4o,prompt9,40,0.1128747795414462
7093,gpt-4o,prompt9,40,0.24564735675846788
7094,gpt-4o,prompt9,40,0.15204678362573099
7095,gpt-4o,prompt9,40,0.45777126099706744
7096,gpt-4o,prompt9,40,0.2998320268756999
7097,gpt-4o,prompt9,40,0.3594009983361065
7098,gpt-4o,prompt9,40,0.22463085139805214
7099,gpt-4o,prompt9,40,0.09865470852017937
7100,gpt-4o,prompt9,40,0.21897590361445782
7101,gpt-4o,prompt9,40,0.9155583049798949
7102,gpt-4o,prompt9,40,0.35009609224855864
7103,gpt-4o,prompt9,40,0.2492877492877493
7104,gpt-4o,prompt9,40,0.0674192536845406
7105,gpt-4o,prompt9,40,1.3314045239347712
7106,gpt-4o,prompt9,40,0.34856278366111954
7107,gpt-4o,prompt9,40,1.1005765534913516
7108,gpt-4o,prompt9,40,0.9240871236386932
7109,gpt-4o,prompt9,40,0.18223234624145787
7110,gpt-4o,prompt9,40,1.1171428571428572
7111,gpt-4o,prompt9,40,0.32581227436823107
7112,gpt-4o,prompt9,40,0.18615751789976134
7113,gpt-4o,prompt9,40,1.1762936221419975
7114,gpt-4o,prompt9,40,0.79632972322503
7115,gpt-4o,prompt9,40,0.27905745300503043
7116,gpt-4o,prompt9,40,0.4536840069619029
7117,gpt-4o,prompt9,40,1.168856048166393
7118,gpt-4o,prompt9,40,0.16420361247947454
7119,gpt-4o,prompt9,40,0.2169640548228601
7120,gpt-4o,prompt9,40,0.0789760348583878
7121,gpt-4o,prompt9,40,0.30012578616352203
7122,gpt-4o,prompt9,40,0.2571164082388336
7123,gpt-4o,prompt9,40,0.7886710239651417
7124,gpt-4o,prompt9,40,0.7776932826362484
7125,gpt-4o,prompt9,40,0.22601431980906922
7126,gpt-4o,prompt9,40,0.4795751633986928
7127,gpt-4o,prompt9,40,0.17133285474994017
7128,gpt-4o,prompt9,40,0.22901960784313727
7129,gpt-4o,prompt9,40,0.4215686274509804
7130,gpt-4o,prompt9,40,0.7976800647423793
7131,gpt-4o,prompt9,40,0.7233115468409586
7132,gpt-4o,prompt9,40,0.26824618736383443
7133,gpt-4o,prompt9,40,1.3115468409586057
7134,gpt-4o,prompt9,40,0.1384923616328575
7135,gpt-4o,prompt9,40,0.06375271673508814
7136,gpt-4o,prompt9,40,0.17872648335745298
7137,gpt-4o,prompt9,40,0.6977210117705985
7138,gpt-4o,prompt9,40,1.197846230904082
7139,gpt-4o,prompt9,40,0.23975791433891994
7140,gpt-4o,prompt9,40,0.7195091409967443
7141,gpt-4o,prompt9,40,0.1813100827185334
7142,gpt-4o,prompt9,40,1.1745554720761333
7143,gpt-4o,prompt9,40,0.38890189651135565
7144,gpt-4o,prompt9,40,0.09893048128342247
7145,gpt-4o,prompt9,40,0.20416764223835168
7146,gpt-4o,prompt9,40,1.3446499648794192
7147,gpt-4o,prompt9,40,0.10612153708668454
7148,gpt-4o,prompt9,40,1.3382796197542315
7149,gpt-4o,prompt9,40,0.9666739750054812
7150,gpt-4o,prompt9,40,0.9445094825567782
7151,gpt-4o,prompt9,40,0.1365019901662374
7152,gpt-4o,prompt9,40,1.38421915242332
7153,gpt-4o,prompt9,40,1.4237883399672209
7154,gpt-4o,prompt9,40,0.6731825170217439
7155,gpt-4o,prompt9,40,0.42521414452009665
7156,gpt-4o,prompt9,40,0.23893048128342245
7157,gpt-4o,prompt9,40,0.5638502673796791
7158,gpt-4o,prompt9,40,1.1754010695187165
7159,gpt-4o,prompt9,40,0.6406417112299465
7160,gpt-4o,prompt9,40,0.40128342245989307
7161,gpt-4o,prompt9,40,1.2466310160427807
7162,gpt-4o,prompt9,40,0.30293941211757647
7163,gpt-4o,prompt9,40,1.0690268987341771
7164,gpt-4o,prompt9,40,1.0201069518716577
7165,gpt-4o,prompt9,40,0.5884491978609626
7166,gpt-4o,prompt9,40,1.1788235294117646
7167,gpt-4o,prompt9,40,0.2700822264389627
7168,gpt-4o,prompt9,40,1.245145124243057
7169,gpt-4o,prompt9,40,1.3219251336898397
7170,gpt-4o,prompt9,40,0.28149732620320855
7171,gpt-4o,prompt9,40,0.8767914438502674
7172,gpt-4o,prompt9,40,0.39935828877005347
7173,gpt-4o,prompt9,40,0.6062032085561497
7174,gpt-4o,prompt9,40,0.29561497326203207
7175,gpt-4o,prompt9,40,0.23316948065826032
7176,gpt-4o,prompt10,2,0.12391618497109827
7177,gpt-4o,prompt10,2,0.09830633284241531
7178,gpt-4o,prompt10,2,0.012057877813504822
7179,gpt-4o,prompt10,2,0.05425163524432474
7180,gpt-4o,prompt10,2,0.1522744795682344
7181,gpt-4o,prompt10,2,0.09746588693957114
7182,gpt-4o,prompt10,2,0.13206135428357652
7183,gpt-4o,prompt10,2,0.05546935608999224
7184,gpt-4o,prompt10,2,0.09918276374442793
7185,gpt-4o,prompt10,2,0.08113207547169811
7186,gpt-4o,prompt10,2,0.22218564845292957
7187,gpt-4o,prompt10,2,0.3177470775770457
7188,gpt-4o,prompt10,2,0.0984876429361859
7189,gpt-4o,prompt10,2,0.13825214899713467
7190,gpt-4o,prompt10,2,0.09142000749344324
7191,gpt-4o,prompt10,2,0.0702887537993921
7192,gpt-4o,prompt10,2,0.23787061994609165
7193,gpt-4o,prompt10,2,0.015224358974358974
7194,gpt-4o,prompt10,2,0.7162899454403742
7195,gpt-4o,prompt10,2,0.10846067834513604
7196,gpt-4o,prompt10,2,0.11351351351351352
7197,gpt-4o,prompt10,2,0.46728221597751907
7198,gpt-4o,prompt10,2,0.07998715065852875
7199,gpt-4o,prompt10,2,0.061224489795918366
7200,gpt-4o,prompt10,2,0.06507791017415215
7201,gpt-4o,prompt10,2,0.08994396933058095
7202,gpt-4o,prompt10,2,0.17951927891837757
7203,gpt-4o,prompt10,2,0.11736950751990563
7204,gpt-4o,prompt10,2,0.030632693959347267
7205,gpt-4o,prompt10,2,0.14049376431662
7206,gpt-4o,prompt10,2,0.07075591753626877
7207,gpt-4o,prompt10,2,0.06934397605387878
7208,gpt-4o,prompt10,2,0.021892299949672872
7209,gpt-4o,prompt10,2,0.09827630563416516
7210,gpt-4o,prompt10,2,0.028614839199797418
7211,gpt-4o,prompt10,2,0.19891277489498393
7212,gpt-4o,prompt10,2,0.019617834394904457
7213,gpt-4o,prompt10,2,0.06561360874848117
7214,gpt-4o,prompt10,2,0.030578721253474855
7215,gpt-4o,prompt10,2,0.05747422680412371
7216,gpt-4o,prompt10,2,0.033182503770739065
7217,gpt-4o,prompt10,2,0.03224993701184178
7218,gpt-4o,prompt10,2,0.16791393826005613
7219,gpt-4o,prompt10,2,0.060121107266435984
7220,gpt-4o,prompt10,2,0.10943856794141578
7221,gpt-4o,prompt10,2,0.1831081081081081
7222,gpt-4o,prompt10,2,0.1635464500176616
7223,gpt-4o,prompt10,2,0.26989389920424406
7224,gpt-4o,prompt10,2,0.12352941176470589
7225,gpt-4o,prompt10,2,0.30990743914981145
7226,gpt-4o,prompt10,2,0.04456448345712356
7227,gpt-4o,prompt10,2,0.07404891304347826
7228,gpt-4o,prompt10,2,0.11993517017828201
7229,gpt-4o,prompt10,2,0.08370044052863436
7230,gpt-4o,prompt10,2,0.11709373986376906
7231,gpt-4o,prompt10,2,0.36912521440823326
7232,gpt-4o,prompt10,5,0.06082924168030551
7233,gpt-4o,prompt10,5,0.16489361702127658
7234,gpt-4o,prompt10,5,0.20946915351506457
7235,gpt-4o,prompt10,5,0.21712099473935917
7236,gpt-4o,prompt10,5,0.12569227064772454
7237,gpt-4o,prompt10,5,0.7953779489648531
7238,gpt-4o,prompt10,5,0.12810016855285336
7239,gpt-4o,prompt10,5,0.14952153110047847
7240,gpt-4o,prompt10,5,0.14005266937993777
7241,gpt-4o,prompt10,5,0.14740757963264356
7242,gpt-4o,prompt10,5,0.8693074003795066
7243,gpt-4o,prompt10,5,0.17707844058243308
7244,gpt-4o,prompt10,5,0.22056737588652484
7245,gpt-4o,prompt10,5,0.19502273271117493
7246,gpt-4o,prompt10,5,0.20336572647546813
7247,gpt-4o,prompt10,5,0.18464091016828632
7248,gpt-4o,prompt10,5,0.169763121226196
7249,gpt-4o,prompt10,5,0.1561981512206684
7250,gpt-4o,prompt10,5,0.2346866932644919
7251,gpt-4o,prompt10,5,0.2009367681498829
7252,gpt-4o,prompt10,5,0.17373785257169946
7253,gpt-4o,prompt10,5,0.2462840155499657
7254,gpt-4o,prompt10,5,0.22330547818013
7255,gpt-4o,prompt10,5,0.21759697256385999
7256,gpt-4o,prompt10,5,0.22727272727272727
7257,gpt-4o,prompt10,5,0.17184166864185826
7258,gpt-4o,prompt10,5,1.1919526627218935
7259,gpt-4o,prompt10,5,0.23133443944062573
7260,gpt-4o,prompt10,5,0.20502488741407918
7261,gpt-4o,prompt10,5,0.14363593268547048
7262,gpt-4o,prompt10,5,0.19530694477364305
7263,gpt-4o,prompt10,5,0.188907324010429
7264,gpt-4o,prompt10,5,0.20739511732638066
7265,gpt-4o,prompt10,5,0.17918938136999288
7266,gpt-4o,prompt10,5,0.09623133443944062
7267,gpt-4o,prompt10,5,0.839535434937189
7268,gpt-4o,prompt10,5,0.19767717468594453
7269,gpt-4o,prompt10,5,0.1749229675278502
7270,gpt-4o,prompt10,5,0.23614973262032085
7271,gpt-4o,prompt10,5,0.1955439677648732
7272,gpt-4o,prompt10,5,0.22588291064233232
7273,gpt-4o,prompt10,5,0.16710120881725526
7274,gpt-4o,prompt10,5,0.2
7275,gpt-4o,prompt10,5,0.2714218455743879
7276,gpt-4o,prompt10,5,0.16544204787864422
7277,gpt-4o,prompt10,5,0.22454737832118504
7278,gpt-4o,prompt10,5,0.22209054278264992
7279,gpt-4o,prompt10,5,0.26476719944405835
7280,gpt-4o,prompt10,5,0.32426550598476606
7281,gpt-4o,prompt10,5,0.18085106382978725
7282,gpt-4o,prompt10,5,0.23443537999141262
7283,gpt-4o,prompt10,5,0.6346715328467153
7284,gpt-4o,prompt10,5,0.17133670188332567
7285,gpt-4o,prompt10,5,0.3129928008227631
7286,gpt-4o,prompt10,5,0.05758241758241758
7287,gpt-4o,prompt10,5,0.2779541446208113
7288,gpt-4o,prompt10,5,0.38401469912723935
7289,gpt-4o,prompt10,5,0.06348511383537653
7290,gpt-4o,prompt10,5,0.5859969558599696
7291,gpt-4o,prompt10,5,0.6773274224192527
7292,gpt-4o,prompt10,5,0.3825547206795165
7293,gpt-4o,prompt10,5,0.3104203152364273
7294,gpt-4o,prompt10,5,0.24017278617710583
7295,gpt-4o,prompt10,5,0.163544997715852
7296,gpt-4o,prompt10,5,0.3232740801984291
7297,gpt-4o,prompt10,5,0.5689418231791114
7298,gpt-4o,prompt10,5,0.16743970315398887
7299,gpt-4o,prompt10,5,0.14434861552428507
7300,gpt-4o,prompt10,5,0.18791946308724833
7301,gpt-4o,prompt10,5,0.23240852432649778
7302,gpt-4o,prompt10,5,0.2930251754023937
7303,gpt-4o,prompt10,5,0.17946428571428572
7304,gpt-4o,prompt10,5,0.24909017387788113
7305,gpt-4o,prompt10,5,0.07480990924699533
7306,gpt-4o,prompt10,5,0.2685111989459816
7307,gpt-4o,prompt10,5,0.21262376237623762
7308,gpt-4o,prompt10,5,0.18405861456483127
7309,gpt-4o,prompt10,5,0.14823641563393708
7310,gpt-4o,prompt10,5,0.25138339920948616
7311,gpt-4o,prompt10,5,0.11566617862371889
7312,gpt-4o,prompt10,5,0.07673509286412512
7313,gpt-4o,prompt10,5,0.07677213637478539
7314,gpt-4o,prompt10,5,0.20226936359151457
7315,gpt-4o,prompt10,5,0.13146093934387537
7316,gpt-4o,prompt10,5,0.15428033866415805
7317,gpt-4o,prompt10,5,0.3669443226654976
7318,gpt-4o,prompt10,5,0.2608695652173913
7319,gpt-4o,prompt10,5,0.12341062079281974
7320,gpt-4o,prompt10,5,0.28837087480356205
7321,gpt-4o,prompt10,5,0.562015503875969
7322,gpt-4o,prompt10,5,0.08849557522123894
7323,gpt-4o,prompt10,10,0.6105508145849495
7324,gpt-4o,prompt10,10,0.6436115843270869
7325,gpt-4o,prompt10,10,0.3502862916807006
7326,gpt-4o,prompt10,10,0.5537720706260032
7327,gpt-4o,prompt10,10,0.15985790408525755
7328,gpt-4o,prompt10,10,0.3549718574108818
7329,gpt-4o,prompt10,10,0.10879218472468917
7330,gpt-4o,prompt10,10,0.23977232301672002
7331,gpt-4o,prompt10,10,0.1966544267645859
7332,gpt-4o,prompt10,10,0.29601803155522166
7333,gpt-4o,prompt10,10,0.1964465303385853
7334,gpt-4o,prompt10,10,0.36100714528751277
7335,gpt-4o,prompt10,10,0.36754607878568846
7336,gpt-4o,prompt10,10,0.3831118060985145
7337,gpt-4o,prompt10,10,0.1457049655672345
7338,gpt-4o,prompt10,10,0.31244659641127887
7339,gpt-4o,prompt10,10,0.3511096389532958
7340,gpt-4o,prompt10,10,0.4152410575427683
7341,gpt-4o,prompt10,10,0.37307455329636474
7342,gpt-4o,prompt10,10,0.3061699650756694
7343,gpt-4o,prompt10,10,0.21109350237717908
7344,gpt-4o,prompt10,10,0.13397683397683396
7345,gpt-4o,prompt10,10,0.3152359295054008
7346,gpt-4o,prompt10,10,0.10577267837934744
7347,gpt-4o,prompt10,10,0.1788644568427962
7348,gpt-4o,prompt10,10,0.0901507860121912
7349,gpt-4o,prompt10,10,0.17829004960606945
7350,gpt-4o,prompt10,10,0.1398914084956883
7351,gpt-4o,prompt10,10,0.37896761782622634
7352,gpt-4o,prompt10,10,0.18228382042783972
7353,gpt-4o,prompt10,10,0.25461133069828723
7354,gpt-4o,prompt10,10,0.1901770416904626
7355,gpt-4o,prompt10,10,0.9844280860702151
7356,gpt-4o,prompt10,10,0.21481305072636342
7357,gpt-4o,prompt10,10,0.13437959784207945
7358,gpt-4o,prompt10,10,0.09386084583901773
7359,gpt-4o,prompt10,10,0.45458583166777705
7360,gpt-4o,prompt10,10,0.287740164684355
7361,gpt-4o,prompt10,10,0.3788595271210014
7362,gpt-4o,prompt10,10,0.03802281368821293
7363,gpt-4o,prompt10,10,0.11957369378736678
7364,gpt-4o,prompt10,10,0.17181208053691274
7365,gpt-4o,prompt10,10,0.05645805592543276
7366,gpt-4o,prompt10,10,0.07618053743803808
7367,gpt-4o,prompt10,10,0.247557003257329
7368,gpt-4o,prompt10,10,0.2692769637280807
7369,gpt-4o,prompt10,10,0.5582512611097766
7370,gpt-4o,prompt10,10,0.4679317799663704
7371,gpt-4o,prompt10,10,0.38914244535190967
7372,gpt-4o,prompt10,10,0.5482257680400096
7373,gpt-4o,prompt10,10,0.3490271438866202
7374,gpt-4o,prompt10,10,0.4323804948354552
7375,gpt-4o,prompt10,10,0.14614499424626007
7376,gpt-4o,prompt10,10,0.0483216525267429
7377,gpt-4o,prompt10,10,0.11582441903356695
7378,gpt-4o,prompt10,10,0.054196462175385776
7379,gpt-4o,prompt10,10,0.14420803782505912
7380,gpt-4o,prompt10,10,0.0721986278993793
7381,gpt-4o,prompt10,10,0.15651896716608224
7382,gpt-4o,prompt10,10,1.4542264752791068
7383,gpt-4o,prompt10,10,0.04896994258696386
7384,gpt-4o,prompt10,10,0.21426541631145213
7385,gpt-4o,prompt10,10,0.2606936416184971
7386,gpt-4o,prompt10,10,0.178314826910516
7387,gpt-4o,prompt10,10,0.16943620178041544
7388,gpt-4o,prompt10,10,0.17282809611829944
7389,gpt-4o,prompt10,10,0.07364685004436557
7390,gpt-4o,prompt10,10,0.06993222427603205
7391,gpt-4o,prompt10,10,0.17105680736274198
7392,gpt-4o,prompt10,10,0.17065127782357792
7393,gpt-4o,prompt10,10,0.1872351694915254
7394,gpt-4o,prompt10,10,0.05167640725930483
7395,gpt-4o,prompt10,10,0.1491395793499044
7396,gpt-4o,prompt10,10,0.11308385686970773
7397,gpt-4o,prompt10,10,0.0811253755804425
7398,gpt-4o,prompt10,10,0.14406065711878685
7399,gpt-4o,prompt10,10,0.06157849089332177
7400,gpt-4o,prompt10,10,0.059626636946224575
7401,gpt-4o,prompt10,10,0.06481481481481481
7402,gpt-4o,prompt10,10,0.3116996507566938
7403,gpt-4o,prompt10,10,0.02007564736688973
7404,gpt-4o,prompt10,10,0.1754636233951498
7405,gpt-4o,prompt10,20,0.11391129032258064
7406,gpt-4o,prompt10,20,0.1466900702106319
7407,gpt-4o,prompt10,20,0.33700492149050854
7408,gpt-4o,prompt10,20,0.12511606313834725
7409,gpt-4o,prompt10,20,0.23653667595171773
7410,gpt-4o,prompt10,20,0.2641870350690754
7411,gpt-4o,prompt10,20,0.15405164737310775
7412,gpt-4o,prompt10,20,0.14273337665150532
7413,gpt-4o,prompt10,20,0.25645592163846836
7414,gpt-4o,prompt10,20,0.4461449050755521
7415,gpt-4o,prompt10,20,0.5578806767586821
7416,gpt-4o,prompt10,20,0.14843250159948818
7417,gpt-4o,prompt10,20,0.31217391304347825
7418,gpt-4o,prompt10,20,0.15738498789346247
7419,gpt-4o,prompt10,20,0.17762726676862572
7420,gpt-4o,prompt10,20,0.18814753418980523
7421,gpt-4o,prompt10,20,0.48731077471059664
7422,gpt-4o,prompt10,20,0.22665808113329042
7423,gpt-4o,prompt10,20,0.30008904719501334
7424,gpt-4o,prompt10,20,0.19121447028423771
7425,gpt-4o,prompt10,20,0.19125232102331338
7426,gpt-4o,prompt10,20,0.12555654496883348
7427,gpt-4o,prompt10,20,0.16656030631780472
7428,gpt-4o,prompt10,20,0.243766696349065
7429,gpt-4o,prompt10,20,0.18205238299699442
7430,gpt-4o,prompt10,20,0.17898486197684774
7431,gpt-4o,prompt10,20,0.16837911511847348
7432,gpt-4o,prompt10,20,0.17268817204301076
7433,gpt-4o,prompt10,20,1.099287622439893
7434,gpt-4o,prompt10,20,0.5480854853072128
7435,gpt-4o,prompt10,20,0.1931477516059957
7436,gpt-4o,prompt10,20,0.3044885627967199
7437,gpt-4o,prompt10,20,0.3397150489759573
7438,gpt-4o,prompt10,20,0.30565449688334817
7439,gpt-4o,prompt10,20,0.21193232413178986
7440,gpt-4o,prompt10,20,0.15790636042402828
7441,gpt-4o,prompt10,20,0.24487978628673196
7442,gpt-4o,prompt10,20,1.3584294677190851
7443,gpt-4o,prompt10,20,0.1933432266270935
7444,gpt-4o,prompt10,20,0.19248826291079812
7445,gpt-4o,prompt10,20,0.14630931458699473
7446,gpt-4o,prompt10,20,0.20280498664292074
7447,gpt-4o,prompt10,20,0.2713972201901975
7448,gpt-4o,prompt10,20,0.5021663778162911
7449,gpt-4o,prompt10,20,0.26270456503014644
7450,gpt-4o,prompt10,20,0.25066785396260016
7451,gpt-4o,prompt10,20,0.18369987063389392
7452,gpt-4o,prompt10,20,0.2446463335496431
7453,gpt-4o,prompt10,20,0.12530067789197463
7454,gpt-4o,prompt10,20,0.18203158344003414
7455,gpt-4o,prompt10,20,0.176936243046641
7456,gpt-4o,prompt10,20,0.11359345500314663
7457,gpt-4o,prompt10,20,0.3397511848341232
7458,gpt-4o,prompt10,20,0.2857545839210155
7459,gpt-4o,prompt10,20,0.25939635535307515
7460,gpt-4o,prompt10,20,0.15035286897821418
7461,gpt-4o,prompt10,20,0.2697852309502795
7462,gpt-4o,prompt10,20,0.38243029984218835
7463,gpt-4o,prompt10,20,0.3556023145712783
7464,gpt-4o,prompt10,20,0.5555268595041323
7465,gpt-4o,prompt10,20,0.4013941983359568
7466,gpt-4o,prompt10,20,0.19326651246466203
7467,gpt-4o,prompt10,20,0.43314459930313587
7468,gpt-4o,prompt10,20,0.33219031290184314
7469,gpt-4o,prompt10,20,0.20146243066061523
7470,gpt-4o,prompt10,20,0.34721151374967874
7471,gpt-4o,prompt10,20,0.22922705314009661
7472,gpt-4o,prompt10,20,0.5510151631971215
7473,gpt-4o,prompt10,20,0.19557954253405294
7474,gpt-4o,prompt10,20,0.2713936430317848
7475,gpt-4o,prompt10,20,0.5911076843998972
7476,gpt-4o,prompt10,20,0.16962220508866616
7477,gpt-4o,prompt10,20,0.47463216641298833
7478,gpt-4o,prompt10,20,0.2924901185770751
7479,gpt-4o,prompt10,20,0.3408503641061781
7480,gpt-4o,prompt10,20,0.7594448727833462
7481,gpt-4o,prompt10,20,0.26304400096176966
7482,gpt-4o,prompt10,20,0.22081859525012631
7483,gpt-4o,prompt10,20,0.4154259214059068
7484,gpt-4o,prompt10,20,0.2379778051787916
7485,gpt-4o,prompt10,20,0.5301978925726034
7486,gpt-4o,prompt10,20,0.1937805191467489
7487,gpt-4o,prompt10,20,0.21979695431472082
7488,gpt-4o,prompt10,20,0.22916666666666666
7489,gpt-4o,prompt10,20,0.27616491827274947
7490,gpt-4o,prompt10,20,0.5710614237985093
7491,gpt-4o,prompt10,20,0.5392953929539296
7492,gpt-4o,prompt10,20,0.3066049858648162
7493,gpt-4o,prompt10,20,0.2038036494474428
7494,gpt-4o,prompt10,20,0.31180625630676084
7495,gpt-4o,prompt10,20,0.41608840914931894
7496,gpt-4o,prompt10,20,0.2924698021074274
7497,gpt-4o,prompt10,20,0.348747591522158
7498,gpt-4o,prompt10,20,0.5895656643536366
7499,gpt-4o,prompt10,20,0.30763299922898996
7500,gpt-4o,prompt10,20,0.638396299151889
7501,gpt-4o,prompt10,20,0.23787472581038266
7502,gpt-4o,prompt10,20,0.2978517982138547
7503,gpt-4o,prompt10,20,0.5469897209985316
7504,gpt-4o,prompt10,20,0.2557506801879792
7505,gpt-4o,prompt10,20,0.5700334104343356
7506,gpt-4o,prompt10,20,0.22508676251859197
7507,gpt-4o,prompt10,20,0.3939711115763031
7508,gpt-4o,prompt10,20,0.4558750619732276
7509,gpt-4o,prompt10,20,0.24838362068965517
7510,gpt-4o,prompt10,20,0.380765456329735
7511,gpt-4o,prompt10,20,0.4938704028021016
7512,gpt-4o,prompt10,20,0.6374407582938388
7513,gpt-4o,prompt10,20,0.22780569514237856
7514,gpt-4o,prompt10,20,0.3244444444444444
7515,gpt-4o,prompt10,20,0.5065573770491804
7516,gpt-4o,prompt10,20,0.48548621190130625
7517,gpt-4o,prompt10,20,0.4541251778093883
7518,gpt-4o,prompt10,40,1.5267203513909224
7519,gpt-4o,prompt10,40,0.3114419147694104
7520,gpt-4o,prompt10,40,0.26748184944593045
7521,gpt-4o,prompt10,40,0.33071381794368043
7522,gpt-4o,prompt10,40,0.2795067527891955
7523,gpt-4o,prompt10,40,0.3744870041039672
7524,gpt-4o,prompt10,40,0.1882619790189963
7525,gpt-4o,prompt10,40,0.4567348678601876
7526,gpt-4o,prompt10,40,0.7887145748987854
7527,gpt-4o,prompt10,40,0.42799910972624083
7528,gpt-4o,prompt10,40,0.2865921787709497
7529,gpt-4o,prompt10,40,0.17790055248618786
7530,gpt-4o,prompt10,40,0.36085084831602937
7531,gpt-4o,prompt10,40,0.18201227648785695
7532,gpt-4o,prompt10,40,0.5740331491712707
7533,gpt-4o,prompt10,40,0.34883166428230805
7534,gpt-4o,prompt10,40,0.27044198895027627
7535,gpt-4o,prompt10,40,0.21835364337229546
7536,gpt-4o,prompt10,40,0.16381215469613258
7537,gpt-4o,prompt10,40,0.23072970195272355
7538,gpt-4o,prompt10,40,0.29579120620738303
7539,gpt-4o,prompt10,40,0.23236196319018404
7540,gpt-4o,prompt10,40,0.6017130620985011
7541,gpt-4o,prompt10,40,0.2239876986160943
7542,gpt-4o,prompt10,40,0.4123411016949153
7543,gpt-4o,prompt10,40,0.2786657400972898
7544,gpt-4o,prompt10,40,0.15181248296538566
7545,gpt-4o,prompt10,40,0.7234806629834254
7546,gpt-4o,prompt10,40,0.3503947033358798
7547,gpt-4o,prompt10,40,0.5486187845303867
7548,gpt-4o,prompt10,40,0.19101123595505617
7549,gpt-4o,prompt10,40,0.33200953137410644
7550,gpt-4o,prompt10,40,0.4287292817679558
7551,gpt-4o,prompt10,40,0.2515527950310559
7552,gpt-4o,prompt10,40,0.28366696997270247
7553,gpt-4o,prompt10,40,0.20558185895838524
7554,gpt-4o,prompt10,40,0.293646408839779
7555,gpt-4o,prompt10,40,0.2685728250244379
7556,gpt-4o,prompt10,40,0.4121546961325967
7557,gpt-4o,prompt10,40,0.3
7558,gpt-4o,prompt10,40,0.356353591160221
7559,gpt-4o,prompt10,40,0.2017843085804251
7560,gpt-4o,prompt10,40,0.1873608017817372
7561,gpt-4o,prompt10,40,0.20980645161290323
7562,gpt-4o,prompt10,40,0.2735964697229713
7563,gpt-4o,prompt10,40,0.15481057508857998
7564,gpt-4o,prompt10,40,0.3621239744758432
7565,gpt-4o,prompt10,40,0.19689922480620156
7566,gpt-4o,prompt10,40,0.19878687620623103
7567,gpt-4o,prompt10,40,0.2330147248772927
7568,gpt-4o,prompt10,40,0.2564102564102564
7569,gpt-4o,prompt10,40,0.26933744221879813
7570,gpt-4o,prompt10,40,0.2775106837606838
7571,gpt-4o,prompt10,40,1.225519287833828
7572,gpt-4o,prompt10,40,1.3686839012925969
7573,gpt-4o,prompt10,40,0.32598464206093636
7574,gpt-4o,prompt10,40,0.2875087229588276
7575,gpt-4o,prompt10,40,0.23355263157894737
7576,gpt-4o,prompt10,40,0.20726495726495728
7577,gpt-4o,prompt10,40,0.20423516299804959
7578,gpt-4o,prompt10,40,0.17572254335260115
7579,gpt-4o,prompt10,40,0.6161112568879559
7580,gpt-4o,prompt10,40,0.26450371185042615
7581,gpt-4o,prompt10,40,0.327822990844354
7582,gpt-4o,prompt10,40,0.2972828982418753
7583,gpt-4o,prompt10,40,1.2661161427810335
7584,gpt-4o,prompt10,40,0.3154667272314331
7585,gpt-4o,prompt10,40,0.12257100149476831
7586,gpt-4o,prompt10,40,0.24994940295486742
7587,gpt-4o,prompt10,40,0.3509168550615423
7588,gpt-4o,prompt10,40,0.19227076332213155
7589,gpt-4o,prompt10,40,0.20111167256189996
7590,gpt-4o,prompt10,40,0.1103880453121234
7591,gpt-4o,prompt10,40,1.2463365336028298
7592,gpt-4o,prompt10,40,1.1455280444669025
7593,gpt-4o,prompt10,40,0.18412348401323042
7594,gpt-4o,prompt10,40,1.2743810005053058
7595,gpt-4o,prompt10,40,1.3893380495199597
7596,gpt-4o,prompt10,40,1.1834259727134917
7597,gpt-4o,prompt10,40,0.20570401976195823
7598,gpt-4o,prompt10,40,0.5520437262357415
7599,gpt-4o,prompt10,40,1.2876190476190477
7600,gpt-4o,prompt10,40,0.31890363280400263
7601,gpt-4o,prompt10,40,1.2091965639211724
7602,gpt-4o,prompt10,40,0.1456216739235607
7603,gpt-4o,prompt10,40,1.1294806144842722
7604,gpt-4o,prompt10,40,1.190500252652855
7605,gpt-4o,prompt10,40,1.1339060131379484
7606,gpt-4o,prompt10,40,1.2463365336028298
7607,gpt-4o,prompt10,40,1.1686570801852303
7608,gpt-4o,prompt10,40,0.1164983164983165
7609,gpt-4o,prompt10,40,0.4190886257624686
7610,gpt-4o,prompt10,40,0.42565266742338254
7611,gpt-4o,prompt10,40,0.3090909090909091
7612,gpt-4o,prompt10,40,0.058423913043478264
7613,gpt-4o,prompt10,40,0.5815719947159842
7614,gpt-4o,prompt10,40,0.423167057248075
7615,gpt-4o,prompt10,40,0.5994873438000641
7616,gpt-4o,prompt10,40,0.4515161612795735
7617,gpt-4o,prompt10,40,1.773921200750469
7618,gpt-4o,prompt10,40,0.41711398800126304
7619,gpt-4o,prompt10,40,0.8629617934954216
7620,gpt-4o,prompt10,40,1.4645337301587302
7621,gpt-4o,prompt10,40,1.3915823122003197
7622,gpt-4o,prompt10,40,1.543557168784029
7623,gpt-4o,prompt10,40,1.5043193327375632
7624,gpt-4o,prompt10,40,1.406813627254509
7625,gpt-4o,prompt10,40,0.16125734730385893
7626,gpt-4o,prompt10,40,0.2370388232457198
7627,gpt-4o,prompt10,40,1.3216783216783217
7628,gpt-4o,prompt10,40,0.40464461646727656
7629,gpt-4o,prompt11,2,0.10584101888449715
7630,gpt-4o,prompt11,2,0.19528619528619529
7631,gpt-4o,prompt11,2,1.364057239057239
7632,gpt-4o,prompt11,2,0.12931392931392932
7633,gpt-4o,prompt11,2,0.7519470404984424
7634,gpt-4o,prompt11,2,1.0514018691588785
7635,gpt-4o,prompt11,2,0.3690379951495554
7636,gpt-4o,prompt11,2,0.21495327102803738
7637,gpt-4o,prompt11,2,0.13129357087529048
7638,gpt-4o,prompt11,2,0.7896207584830339
7639,gpt-4o,prompt11,2,0.20080971659919028
7640,gpt-4o,prompt11,2,0.4347300564061241
7641,gpt-4o,prompt11,2,0.12448304383788254
7642,gpt-4o,prompt11,2,0.3498989898989899
7643,gpt-4o,prompt11,2,0.13542494042891184
7644,gpt-4o,prompt11,2,0.1926131850675139
7645,gpt-4o,prompt11,2,0.09129593810444875
7646,gpt-4o,prompt11,2,0.1422271223814774
7647,gpt-4o,prompt11,2,0.11797133406835722
7648,gpt-4o,prompt11,2,0.018798378179137487
7649,gpt-4o,prompt11,2,0.05492075193512717
7650,gpt-4o,prompt11,2,0.14974913160941722
7651,gpt-4o,prompt11,2,0.021156025689459765
7652,gpt-4o,prompt11,2,0.40717869548436897
7653,gpt-4o,prompt11,2,0.08420268256333831
7654,gpt-4o,prompt11,2,0.17343304843304844
7655,gpt-4o,prompt11,2,0.09836065573770492
7656,gpt-4o,prompt11,2,0.03260869565217391
7657,gpt-4o,prompt11,2,0.24436860068259386
7658,gpt-4o,prompt11,2,0.4826629680998613
7659,gpt-4o,prompt11,2,0.0400355871886121
7660,gpt-4o,prompt11,2,0.011057054400707651
7661,gpt-4o,prompt11,2,0.11576065701994524
7662,gpt-4o,prompt11,2,0.20654577620521894
7663,gpt-4o,prompt11,2,0.59080547112462
7664,gpt-4o,prompt11,2,0.2371240926374006
7665,gpt-4o,prompt11,5,0.19098712446351931
7666,gpt-4o,prompt11,5,0.3489271895884629
7667,gpt-4o,prompt11,5,0.12423873325213154
7668,gpt-4o,prompt11,5,0.08259325044404973
7669,gpt-4o,prompt11,5,0.06121804985799937
7670,gpt-4o,prompt11,5,0.056927710843373495
7671,gpt-4o,prompt11,5,0.31957547169811323
7672,gpt-4o,prompt11,5,0.1661529840291398
7673,gpt-4o,prompt11,5,0.287463556851312
7674,gpt-4o,prompt11,5,0.0993489951882253
7675,gpt-4o,prompt11,5,0.06540447504302926
7676,gpt-4o,prompt11,5,0.09418282548476455
7677,gpt-4o,prompt11,5,0.24895941727367327
7678,gpt-4o,prompt11,5,0.11798029556650247
7679,gpt-4o,prompt11,5,0.09620048504446241
7680,gpt-4o,prompt11,5,0.22515001304461257
7681,gpt-4o,prompt11,5,0.08484538717096857
7682,gpt-4o,prompt11,5,0.02024623803009576
7683,gpt-4o,prompt11,5,0.3155854225898165
7684,gpt-4o,prompt11,5,0.3000528262017961
7685,gpt-4o,prompt11,5,0.2720368863574722
7686,gpt-4o,prompt11,10,0.23338683788121992
7687,gpt-4o,prompt11,10,0.2066334991708126
7688,gpt-4o,prompt11,10,0.11107614852108244
7689,gpt-4o,prompt11,10,0.3774355751099937
7690,gpt-4o,prompt11,10,0.10513780197346036
7691,gpt-4o,prompt11,10,0.29679838477069515
7692,gpt-4o,prompt11,10,0.22526680126910875
7693,gpt-4o,prompt11,10,0.16662076562930322
7694,gpt-4o,prompt11,10,0.3120853764061148
7695,gpt-4o,prompt11,10,0.42313239111623885
7696,gpt-4o,prompt11,10,0.3602816217528526
7697,gpt-4o,prompt11,10,0.2674908682214105
7698,gpt-4o,prompt11,10,0.24085784987627165
7699,gpt-4o,prompt11,10,0.4693227091633466
7700,gpt-4o,prompt11,10,0.23293059848271985
7701,gpt-4o,prompt11,10,0.3524296675191816
7702,gpt-4o,prompt11,10,0.33968171145316983
7703,gpt-4o,prompt11,10,0.23012082045518403
7704,gpt-4o,prompt11,10,0.17701601573475695
7705,gpt-4o,prompt11,10,0.44478786175892104
7706,gpt-4o,prompt11,10,0.21331058020477817
7707,gpt-4o,prompt11,10,0.27442605445808865
7708,gpt-4o,prompt11,10,0.40480225988700563
7709,gpt-4o,prompt11,10,0.3819405496354459
7710,gpt-4o,prompt11,10,0.22788647010195645
7711,gpt-4o,prompt11,10,0.32935627081021085
7712,gpt-4o,prompt11,10,0.13864720740948638
7713,gpt-4o,prompt11,10,0.4485539488320356
7714,gpt-4o,prompt11,10,0.2522396416573348
7715,gpt-4o,prompt11,10,0.08757549611734254
7716,gpt-4o,prompt11,10,0.133492252681764
7717,gpt-4o,prompt11,10,0.1408
7718,gpt-4o,prompt11,10,0.22178988326848248
7719,gpt-4o,prompt11,10,0.2971938775510204
7720,gpt-4o,prompt11,10,0.24937552039966696
7721,gpt-4o,prompt11,10,0.3590132827324478
7722,gpt-4o,prompt11,10,0.27276439363005306
7723,gpt-4o,prompt11,10,0.37404832836809004
7724,gpt-4o,prompt11,10,0.4725233644859813
7725,gpt-4o,prompt11,10,0.42139648836259697
7726,gpt-4o,prompt11,10,0.3214704732107939
7727,gpt-4o,prompt11,10,0.33522512296632617
7728,gpt-4o,prompt11,10,0.4323407463249152
7729,gpt-4o,prompt11,10,0.3516032811334825
7730,gpt-4o,prompt11,10,0.41911764705882354
7731,gpt-4o,prompt11,10,0.5635036496350365
7732,gpt-4o,prompt11,10,0.39260969976905313
7733,gpt-4o,prompt11,10,0.4625
7734,gpt-4o,prompt11,20,0.8122017723244717
7735,gpt-4o,prompt11,20,0.15888812628689086
7736,gpt-4o,prompt11,20,0.17914338919925513
7737,gpt-4o,prompt11,20,0.24788202070913085
7738,gpt-4o,prompt11,20,0.20844131803035912
7739,gpt-4o,prompt11,20,0.19829842931937172
7740,gpt-4o,prompt11,20,0.6026348039215687
7741,gpt-4o,prompt11,20,0.17827868852459017
7742,gpt-4o,prompt11,20,0.22239462115334885
7743,gpt-4o,prompt11,20,0.4023598820058997
7744,gpt-4o,prompt11,20,0.351566794942276
7745,gpt-4o,prompt11,20,0.33911845730027546
7746,gpt-4o,prompt11,20,0.25882352941176473
7747,gpt-4o,prompt11,20,0.2952630049404243
7748,gpt-4o,prompt11,20,0.1591304347826087
7749,gpt-4o,prompt11,20,0.383768115942029
7750,gpt-4o,prompt11,20,0.24414620217018845
7751,gpt-4o,prompt11,20,0.12695652173913044
7752,gpt-4o,prompt11,20,0.19043478260869565
7753,gpt-4o,prompt11,20,0.7433628318584071
7754,gpt-4o,prompt11,20,0.08655775293780453
7755,gpt-4o,prompt11,20,0.30589608873321655
7756,gpt-4o,prompt11,20,0.20341786108048512
7757,gpt-4o,prompt11,20,0.5575997735635437
7758,gpt-4o,prompt11,20,0.1337562051847766
7759,gpt-4o,prompt11,20,0.16076736017292623
7760,gpt-4o,prompt11,20,0.33076923076923076
7761,gpt-4o,prompt11,20,0.3179812465526751
7762,gpt-4o,prompt11,20,0.4135896875682762
7763,gpt-4o,prompt11,20,0.19817578772802655
7764,gpt-4o,prompt11,20,0.49870801033591733
7765,gpt-4o,prompt11,20,0.5796593186372746
7766,gpt-4o,prompt11,20,0.2784607161945484
7767,gpt-4o,prompt11,20,0.4019845644983462
7768,gpt-4o,prompt11,20,0.21939953810623555
7769,gpt-4o,prompt11,20,0.20699046754425782
7770,gpt-4o,prompt11,20,0.086947233497116
7771,gpt-4o,prompt11,20,0.27254013997529847
7772,gpt-4o,prompt11,20,0.5059665871121718
7773,gpt-4o,prompt11,20,1.3327099308023191
7774,gpt-4o,prompt11,20,0.826532792138432
7775,gpt-4o,prompt11,20,0.6895962401196326
7776,gpt-4o,prompt11,20,0.6472075869336144
7777,gpt-4o,prompt11,40,0.5775656324582339
7778,gpt-4o,prompt11,40,0.5054112554112554
7779,gpt-4o,prompt11,40,0.3067504963600265
7780,gpt-4o,prompt11,40,0.28548282566429034
7781,gpt-4o,prompt11,40,0.2331496396778296
7782,gpt-4o,prompt11,40,0.1777140809745611
7783,gpt-4o,prompt11,40,0.7791710205503309
7784,gpt-4o,prompt11,40,0.7456338028169014
7785,gpt-4o,prompt11,40,0.5608450704225352
7786,gpt-4o,prompt11,40,0.6058981233243967
7787,gpt-4o,prompt11,40,1.063943661971831
7788,gpt-4o,prompt11,40,0.7836003258213413
7789,gpt-4o,prompt11,40,0.2971830985915493
7790,gpt-4o,prompt11,40,0.16397709526288393
7791,gpt-4o,prompt11,40,0.6606145251396648
7792,gpt-4o,prompt11,40,1.507066628208826
7793,gpt-4o,prompt11,40,0.3373325892857143
7794,gpt-4o,prompt11,40,0.17675070028011206
7795,gpt-4o,prompt11,40,0.6244591866166714
7796,gpt-4o,prompt11,40,1.3424485699949824
7797,gpt-4o,prompt11,40,0.14690643096616884
7798,gpt-4o,prompt11,40,1.0184827586206897
7799,gpt-4o,prompt11,40,0.2820766378244747
7800,gpt-4o,prompt11,40,0.16798570334439622
7801,gpt-4o,prompt11,40,0.15558194774346792
7802,gpt-4o,prompt11,40,0.1253385865550357
7803,gpt-4o,prompt11,40,0.2292559899117276
7804,gpt-4o,prompt11,40,0.22768714011516314
7805,gpt-4o,prompt11,40,0.20255063765941486
7806,gpt-4o,prompt11,40,0.28350277264325324
7807,gpt-4o,prompt11,40,0.2548123195380173
7808,gpt-4o,prompt11,40,0.21037933441936235
7809,gpt-4o,prompt11,40,0.25634274772618476
7810,gpt-4o,prompt11,40,0.16738197424892703
7811,gpt-4o,prompt11,40,0.1671850699844479
7812,gpt-4o,prompt11,40,0.11983914209115282
7813,gpt-4o,prompt11,40,0.15362545644235784
7814,gpt-4o,prompt11,40,0.3262522947810123
7815,gpt-4o,prompt11,40,0.14994855967078188
7816,gpt-4o,prompt11,40,0.19624002060262682
7817,gpt-4o,prompt11,40,0.29121487054658113
7818,gpt-4o,prompt11,40,0.154039136979428
7819,gpt-4o,prompt11,40,0.1961734693877551
7820,gpt-4o,prompt11,40,0.04910344827586207
7821,gpt-4o,prompt11,40,0.10456595264937993
7822,gpt-4o,prompt11,40,0.22960575254153237
7823,gpt-4o,prompt11,40,0.11036629159683983
7824,gpt-4o,prompt11,40,0.314826632631355
7825,gpt-4o,prompt11,40,0.17037399168907358
7826,gpt-4o,prompt11,40,0.5014510779436152
7827,gpt-4o,prompt11,40,0.2398252471832605
7828,gpt-4o,prompt11,40,0.27771375893062916
7829,gpt-4o,prompt11,40,0.32235444113897155
7830,gpt-4o,prompt11,40,0.26301637741383527
7831,gpt-4o,prompt11,40,0.36332801276935356
7832,gpt-4o,prompt11,40,0.22530789664332287
7833,gpt-4o,prompt11,40,0.3106316026073275
7834,gpt-4o,prompt11,40,0.316737052678373
7835,gpt-4o,prompt11,40,0.25154101469890944
7836,gpt-4o,prompt11,40,0.2529192546583851
7837,gpt-4o,prompt11,40,0.283272625385262
7838,gpt-4o,prompt11,40,0.4718440594059406
7839,gpt-4o,prompt11,40,0.31627491817911335
7840,gpt-4o,prompt11,40,0.18381897086174828
7841,gpt-4o,prompt11,40,0.43042071197411
7842,gpt-4o,prompt11,40,0.3266701735928459
7843,gpt-4o,prompt11,40,0.24829427469593593
7844,gpt-4o,prompt11,40,0.22889882615986584
7845,gpt-4o,prompt11,40,0.18295158016816468
7846,gpt-4o,prompt11,40,0.14051041361102962
7847,gpt-4o,prompt11,40,0.21002785515320335
7848,gpt-4o,prompt11,40,0.9056659744882825
7849,gpt-4o,prompt11,40,0.36725007416196975
7850,gpt-4o,prompt11,40,0.19802276812462552
7851,gpt-4o,prompt11,40,0.34935304990757854
7852,gpt-4o,prompt11,40,0.7129654079746501
7853,gpt-4o,prompt11,40,0.25316455696202533
7854,gpt-4o,prompt11,40,0.3163265306122449
7855,gpt-4o,prompt11,40,0.231203007518797
7856,gpt-4o,prompt11,40,0.3595876288659794
7857,gpt-4o,prompt11,40,0.5018984337921215
7858,gpt-4o,prompt11,40,0.3656832298136646
7859,gpt-4o,prompt11,40,0.46674786845310595


==> readme.txt <==
Dear llncs user,

The files in this directory belong to the LaTeX2e package
for Springer's Lecture Notes in Computer Science (LNCS) and
other proceedings book series.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

